Exploring Geometrical Properties of Chaotic Systems Through an Analysis of the Rulkov Neuron Maps

While extensive research has been conducted on chaos emerging from a dynamical system's temporal dynamics, our research examines extreme sensitivity to initial conditions in discrete-time dynamical systems from a geometrical perspective. Specifically, we develop methods of detecting, classifying, and quantifying geometric structures that lead to chaotic behavior in maps, including certain bifurcations, fractal geometry, strange attractors, multistability, fractal basin boundaries, and Wada basins of attraction. We also develop slow-fast dynamical systems theory for discrete-time systems, with a specific application to modeling the spiking and bursting behavior emerging from the electrophysiology of biological neurons. Our research mainly focuses on two simple low-dimensional slow-fast Rulkov maps, which model both non-chaotic and chaotic spiking-bursting neuronal behavior. We begin by exploring the maps' individual dynamics and parameter spaces, performing bifurcation analyses, describing and quantifying their chaotic dynamics, and modeling an injection of current into them. Then, by putting these neurons into different physical arrangements and coupling them with a flow of current, we find that complex dynamics and geometries emerge from the existence of multistability and final state sensitivity in higher-dimensional state space. We then analyze the complexity and fractalization of these coupled neuron systems' attractors and basin boundaries using our mathematical and computational methods. This paper begins with a conversational introduction to the geometry of chaos, then integrates mathematics, physics, neurobiology, computational modeling, and electrochemistry to present original research that provides a novel perspective on how types of geometrical sensitivity to initial conditions appear in discrete-time neuron systems.

==> data/rulkov2_orbit_cobweb_y-2.8.dat <==
0.000000000000000000e+00 1.299999999999999822e+00
1.299999999999999822e+00 1.299999999999999822e+00
1.299999999999999822e+00 -1.275836431226765377e+00
-1.275836431226765377e+00 -1.275836431226765377e+00
-1.275836431226765377e+00 -1.239734912797050725e+00
-1.239734912797050725e+00 -1.239734912797050725e+00
-1.239734912797050725e+00 -1.183881482885416725e+00
-1.183881482885416725e+00 -1.183881482885416725e+00
-1.183881482885416725e+00 -1.092787285018639531e+00
-1.092787285018639531e+00 -1.092787285018639531e+00
-1.092787285018639531e+00 -9.314238432084129826e-01
-9.314238432084129826e-01 -9.314238432084129826e-01
-9.314238432084129826e-01 -6.046107599804222410e-01
-6.046107599804222410e-01 -6.046107599804222410e-01
-6.046107599804222410e-01 2.024440529847595371e-01
2.024440529847595371e-01 2.024440529847595371e-01
2.024440529847595371e-01 1.138582722448346018e+00
1.138582722448346018e+00 1.138582722448346018e+00
1.138582722448346018e+00 -1.014573914294620183e+00
-1.014573914294620183e+00 -1.014573914294620183e+00
-1.014573914294620183e+00 -7.796588381377347332e-01
-7.796588381377347332e-01 -7.796588381377347332e-01
-7.796588381377347332e-01 -2.500392786682708035e-01
-2.500392786682708035e-01 -2.500392786682708035e-01
-2.500392786682708035e-01 1.058752198327430172e+00
1.058752198327430172e+00 1.058752198327430172e+00
1.058752198327430172e+00 -8.669096484679306158e-01
-8.669096484679306158e-01 -8.669096484679306158e-01
-8.669096484679306158e-01 -4.591925198131177055e-01
-4.591925198131177055e-01 -4.591925198131177055e-01
-4.591925198131177055e-01 5.860293923254382698e-01
5.860293923254382698e-01 5.860293923254382698e-01
5.860293923254382698e-01 2.518885470111826841e-01
2.518885470111826841e-01 2.518885470111826841e-01
2.518885470111826841e-01 1.055384199713142568e+00
1.055384199713142568e+00 1.055384199713142568e+00
1.055384199713142568e+00 -8.603980770239902931e-01
-8.603980770239902931e-01 -8.603980770239902931e-01
-8.603980770239902931e-01 -4.440638451975735812e-01
-4.440638451975735812e-01 -4.440638451975735812e-01
-4.440638451975735812e-01 6.246784204035296106e-01
6.246784204035296106e-01 6.246784204035296106e-01
6.246784204035296106e-01 1.491668745228289517e-01
1.491668745228289517e-01 1.491668745228289517e-01
1.491668745228289517e-01 1.210757609237187893e+00
1.210757609237187893e+00 1.210757609237187893e+00
1.210757609237187893e+00 -1.137343976193093242e+00
-1.137343976193093242e+00 -1.137343976193093242e+00
-1.137343976193093242e+00 -1.012379219980403811e+00
-1.012379219980403811e+00 -1.012379219980403811e+00
-1.012379219980403811e+00 -7.752203366328314083e-01
-7.752203366328314083e-01 -7.752203366328314083e-01
-7.752203366328314083e-01 -2.390470881867710062e-01
-2.390470881867710062e-01 -2.390470881867710062e-01
-2.390470881867710062e-01 1.078375981859619692e+00
1.078375981859619692e+00 1.078375981859619692e+00
1.078375981859619692e+00 -9.043922805961703837e-01
-9.043922805961703837e-01 -9.043922805961703837e-01
-9.043922805961703837e-01 -5.446819290216691201e-01
-5.446819290216691201e-01 -5.446819290216691201e-01
-5.446819290216691201e-01 3.619251064689108510e-01
3.619251064689108510e-01 3.619251064689108510e-01
3.619251064689108510e-01 8.251432707368797637e-01
8.251432707368797637e-01 8.251432707368797637e-01
8.251432707368797637e-01 -3.607745183856283511e-01
-3.607745183856283511e-01 -3.607745183856283511e-01
-3.607745183856283511e-01 8.278105200704026778e-01
8.278105200704026778e-01 8.278105200704026778e-01
8.278105200704026778e-01 -3.671557825035098865e-01
-3.671557825035098865e-01 -3.671557825035098865e-01
-3.671557825035098865e-01 8.129607237287799215e-01
8.129607237287799215e-01 8.129607237287799215e-01
8.129607237287799215e-01 -3.314664845138244331e-01
-3.314664845138244331e-01 -3.314664845138244331e-01
-3.314664845138244331e-01 8.941262380830869994e-01
8.941262380830869994e-01 8.941262380830869994e-01
8.941262380830869994e-01 -5.215408738666589272e-01
-5.215408738666589272e-01 -5.215408738666589272e-01
-5.215408738666589272e-01 4.232580664030702877e-01
4.232580664030702877e-01 4.232580664030702877e-01
4.232580664030702877e-01 6.770886422471171784e-01
6.770886422471171784e-01 6.770886422471171784e-01
6.770886422471171784e-01 1.120554587905342458e-02
1.120554587905342458e-02 1.120554587905342458e-02
1.120554587905342458e-02 1.299485251174418821e+00
1.299485251174418821e+00 1.299485251174418821e+00
1.299485251174418821e+00 -1.275077891898142912e+00
-1.275077891898142912e+00 -1.275077891898142912e+00
-1.275077891898142912e+00 -1.238585153807965078e+00
-1.238585153807965078e+00 -1.238585153807965078e+00
-1.238585153807965078e+00 -1.182064232236162749e+00
-1.182064232236162749e+00 -1.182064232236162749e+00
-1.182064232236162749e+00 -1.089725397482146141e+00
-1.089725397482146141e+00 -1.089725397482146141e+00
-1.089725397482146141e+00 -9.257155211720307086e-01
-9.257155211720307086e-01 -9.257155211720307086e-01
-9.257155211720307086e-01 -5.920774880176873367e-01
-5.920774880176873367e-01 -5.920774880176873367e-01
-5.920774880176873367e-01 2.357873005116291054e-01
2.357873005116291054e-01 2.357873005116291054e-01
2.357873005116291054e-01 1.084062989266073362e+00
1.084062989266073362e+00 1.084062989266073362e+00
1.084062989266073362e+00 -9.151094084527298111e-01
-9.151094084527298111e-01 -9.151094084527298111e-01
-9.151094084527298111e-01 -5.686166847439748651e-01
-5.686166847439748651e-01 -5.686166847439748651e-01
-5.686166847439748651e-01 2.982564403760301630e-01
2.982564403760301630e-01 2.982564403760301630e-01
2.982564403760301630e-01 9.650709445797498454e-01
9.650709445797498454e-01 9.650709445797498454e-01
9.650709445797498454e-01 -6.771456864676030918e-01
-6.771456864676030918e-01 -6.771456864676030918e-01
-6.771456864676030918e-01 1.105664961178032257e-02
1.105664961178032257e-02 1.105664961178032257e-02
1.105664961178032257e-02 1.299498838314151250e+00
1.299498838314151250e+00 1.299498838314151250e+00
1.299498838314151250e+00 -1.275097919890802345e+00
-1.275097919890802345e+00 -1.275097919890802345e+00
-1.275097919890802345e+00 -1.238615524301566628e+00
-1.238615524301566628e+00 -1.238615524301566628e+00
-1.238615524301566628e+00 -1.182112265139985796e+00
-1.182112265139985796e+00 -1.182112265139985796e+00
-1.182112265139985796e+00 -1.089806408856998754e+00
-1.089806408856998754e+00 -1.089806408856998754e+00
-1.089806408856998754e+00 -9.258667941377740629e-01
-9.258667941377740629e-01 -9.258667941377740629e-01
-9.258667941377740629e-01 -5.924104714624074397e-01
-5.924104714624074397e-01 -5.924104714624074397e-01
-5.924104714624074397e-01 2.349009912188666505e-01
2.349009912188666505e-01 2.349009912188666505e-01
2.349009912188666505e-01 1.085598592574461119e+00
1.085598592574461119e+00 1.085598592574461119e+00
1.085598592574461119e+00 -9.179920774369034753e-01
-9.179920774369034753e-01 -9.179920774369034753e-01
-9.179920774369034753e-01 -5.750154857170159950e-01
-5.750154857170159950e-01 -5.750154857170159950e-01
-5.750154857170159950e-01 2.812175685623445887e-01
2.812175685623445887e-01 2.812175685623445887e-01
2.812175685623445887e-01 9.995212424389721129e-01
9.995212424389721129e-01 9.995212424389721129e-01
9.995212424389721129e-01 -7.490183120608975287e-01
-7.490183120608975287e-01 -7.490183120608975287e-01
-7.490183120608975287e-01 -1.735263775653121954e-01
-1.735263775653121954e-01 -1.735263775653121954e-01
-1.735263775653121954e-01 1.180152035236089247e+00
1.180152035236089247e+00 1.180152035236089247e+00
1.180152035236089247e+00 -1.086496760566488140e+00
-1.086496760566488140e+00 -1.086496760566488140e+00
-1.086496760566488140e+00 -9.196759404371317448e-01
-9.196759404371317448e-01 -9.196759404371317448e-01
-9.196759404371317448e-01 -5.787455409260937600e-01
-5.787455409260937600e-01 -5.787455409260937600e-01
-5.787455409260937600e-01 2.712843575540517804e-01
2.712843575540517804e-01 2.712843575540517804e-01
2.712843575540517804e-01 1.018944039491211928e+00
1.018944039491211928e+00 1.018944039491211928e+00
1.018944039491211928e+00 -7.884674971764771279e-01
-7.884674971764771279e-01 -7.884674971764771279e-01
-7.884674971764771279e-01 -2.717592332233218499e-01
-2.717592332233218499e-01 -2.717592332233218499e-01
-2.717592332233218499e-01 1.018026947210258104e+00
1.018026947210258104e+00 1.018026947210258104e+00
1.018026947210258104e+00 -7.866221998408771121e-01
-7.866221998408771121e-01 -7.866221998408771121e-01
-7.866221998408771121e-01 -2.672197781246303805e-01
-2.672197781246303805e-01 -2.672197781246303805e-01
-2.672197781246303805e-01 1.026745819716606167e+00
1.026745819716606167e+00 1.026745819716606167e+00
1.026745819716606167e+00 -8.040959634057864847e-01
-8.040959634057864847e-01 -8.040959634057864847e-01
-8.040959634057864847e-01 -3.099757633977060500e-01
-3.099757633977060500e-01 -3.099757633977060500e-01
-3.099757633977060500e-01 9.405859013231370191e-01
9.405859013231370191e-01 9.405859013231370191e-01
9.405859013231370191e-01 -6.245895887405592539e-01
-6.245895887405592539e-01 -6.245895887405592539e-01
-6.245895887405592539e-01 1.494023105484401093e-01
1.494023105484401093e-01 1.494023105484401093e-01
1.494023105484401093e-01 1.210481832890936360e+00
1.210481832890936360e+00 1.210481832890936360e+00
1.210481832890936360e+00 -1.136893643652123309e+00
-1.136893643652123309e+00 -1.136893643652123309e+00
-1.136893643652123309e+00 -1.011580618566322753e+00
-1.011580618566322753e+00 -1.011580618566322753e+00
-1.011580618566322753e+00 -7.736028136779600217e-01
-7.736028136779600217e-01 -7.736028136779600217e-01
-7.736028136779600217e-01 -2.350333249808280733e-01
-2.350333249808280733e-01 -2.350333249808280733e-01
-2.350333249808280733e-01 1.085369603778658210e+00
1.085369603778658210e+00 1.085369603778658210e+00
1.085369603778658210e+00 -9.175625154451481080e-01
-9.175625154451481080e-01 -9.175625154451481080e-01
-9.175625154451481080e-01 -5.740630204365269051e-01
-5.740630204365269051e-01 -5.740630204365269051e-01
-5.740630204365269051e-01 2.837539647067970350e-01
2.837539647067970350e-01 2.837539647067970350e-01
2.837539647067970350e-01 9.944822790909855215e-01
9.944822790909855215e-01 9.944822790909855215e-01
9.944822790909855215e-01 -7.386574662390610335e-01
-7.386574662390610335e-01 -7.386574662390610335e-01
-7.386574662390610335e-01 -1.473339793855248381e-01
-1.473339793855248381e-01 -1.473339793855248381e-01
-1.473339793855248381e-01 1.212890965988599135e+00
1.212890965988599135e+00 1.212890965988599135e+00
1.212890965988599135e+00 -1.140822896129735087e+00
-1.140822896129735087e+00 -1.140822896129735087e+00
-1.140822896129735087e+00 -1.018535221867932661e+00
-1.018535221867932661e+00 -1.018535221867932661e+00
-1.018535221867932661e+00 -7.876451208977166552e-01
-7.876451208977166552e-01 -7.876451208977166552e-01
-7.876451208977166552e-01 -2.697368750242308266e-01
-2.697368750242308266e-01 -2.697368750242308266e-01
-2.697368750242308266e-01 1.021924487869945608e+00
1.021924487869945608e+00 1.021924487869945608e+00
1.021924487869945608e+00 -7.944526157344142803e-01
-7.944526157344142803e-01 -7.944526157344142803e-01
-7.944526157344142803e-01 -2.864435912329224010e-01
-2.864435912329224010e-01 -2.864435912329224010e-01
-2.864435912329224010e-01 9.891042572947359446e-01
9.891042572947359446e-01 9.891042572947359446e-01
9.891042572947359446e-01 -7.275420496170714735e-01
-7.275420496170714735e-01 -7.275420496170714735e-01
-7.275420496170714735e-01 -1.190654150977712433e-01
-1.190654150977712433e-01 -1.190654150977712433e-01
-1.190654150977712433e-01 1.242688530636460342e+00
1.242688530636460342e+00 1.242688530636460342e+00
1.242688530636460342e+00 -1.188538838060762659e+00
-1.188538838060762659e+00 -1.188538838060762659e+00
-1.188538838060762659e+00 -1.100605883029808663e+00
-1.100605883029808663e+00 -1.100605883029808663e+00
-1.100605883029808663e+00 -9.459149636536223760e-01
-9.459149636536223760e-01 -9.459149636536223760e-01
-9.459149636536223760e-01 -6.361319834702117149e-01
-6.361319834702117149e-01 -6.361319834702117149e-01
-6.361319834702117149e-01 1.188477036041972745e-01
1.188477036041972745e-01 1.188477036041972745e-01
1.188477036041972745e-01 1.242895010942980605e+00
1.242895010942980605e+00 1.242895010942980605e+00
1.242895010942980605e+00 -1.188863831979221741e+00
-1.188863831979221741e+00 -1.188863831979221741e+00
-1.188863831979221741e+00 -1.101149938629043978e+00
-1.101149938629043978e+00 -1.101149938629043978e+00
-1.101149938629043978e+00 -9.469187763522082246e-01
-9.469187763522082246e-01 -9.469187763522082246e-01
-9.469187763522082246e-01 -6.382997252243689523e-01
-6.382997252243689523e-01 -6.382997252243689523e-01
-6.382997252243689523e-01 1.131182948048206072e-01
1.131182948048206072e-01 1.131182948048206072e-01
1.131182948048206072e-01 1.248200247274277253e+00
1.248200247274277253e+00 1.248200247274277253e+00
1.248200247274277253e+00 -1.197187717951802233e+00
-1.197187717951802233e+00 -1.197187717951802233e+00
-1.197187717951802233e+00 -1.115016627064409960e+00
-1.115016627064409960e+00 -1.115016627064409960e+00
-1.115016627064409960e+00 -9.723045028676398083e-01
-9.723045028676398083e-01 -9.723045028676398083e-01
-9.723045028676398083e-01 -6.924383242998399801e-01
-6.924383242998399801e-01 -6.924383242998399801e-01
-6.924383242998399801e-01 -2.873887834654631490e-02
-2.873887834654631490e-02 -2.873887834654631490e-02
-2.873887834654631490e-02 1.296616509675581952e+00
1.296616509675581952e+00 1.296616509675581952e+00
1.296616509675581952e+00 -1.270842152333074182e+00
-1.270842152333074182e+00 -1.270842152333074182e+00
-1.270842152333074182e+00 -1.232146219189969916e+00
-1.232146219189969916e+00 -1.232146219189969916e+00
-1.232146219189969916e+00 -1.171842763413493804e+00
-1.171842763413493804e+00 -1.171842763413493804e+00
-1.171842763413493804e+00 -1.072386108482348721e+00
-1.072386108482348721e+00 -1.072386108482348721e+00
-1.072386108482348721e+00 -8.930338688928547430e-01
-8.930338688928547430e-01 -8.930338688928547430e-01
-8.930338688928547430e-01 -5.190662855735643788e-01
-5.190662855735643788e-01 -5.190662855735643788e-01
-5.190662855735643788e-01 4.297965366150857669e-01
4.297965366150857669e-01 4.297965366150857669e-01
4.297965366150857669e-01 6.607185484970234945e-01
6.607185484970234945e-01 6.607185484970234945e-01
6.607185484970234945e-01 5.406206057978479862e-02
5.406206057978479862e-02 5.406206057978479862e-02
5.406206057978479862e-02 1.288051824792135314e+00
1.288051824792135314e+00 1.288051824792135314e+00
1.288051824792135314e+00 -1.258111884729145480e+00
-1.258111884729145480e+00 -1.258111884729145480e+00
-1.258111884729145480e+00 -1.212603472802398219e+00
-1.212603472802398219e+00 -1.212603472802398219e+00
-1.212603472802398219e+00 -1.140354566059124553e+00
-1.140354566059124553e+00 -1.140354566059124553e+00
-1.140354566059124553e+00 -1.017707883079917774e+00
-1.017707883079917774e+00 -1.017707883079917774e+00
-1.017707883079917774e+00 -7.859798014700136726e-01
-7.859798014700136726e-01 -7.859798014700136726e-01
-7.859798014700136726e-01 -2.656381458171903631e-01
-2.656381458171903631e-01 -2.656381458171903631e-01
-2.656381458171903631e-01 1.029758368508313371e+00
1.029758368508313371e+00 1.029758368508313371e+00
1.029758368508313371e+00 -8.100973460624263378e-01
-8.100973460624263378e-01 -8.100973460624263378e-01
-8.100973460624263378e-01 -3.245398255329940973e-01
-3.245398255329940973e-01 -3.245398255329940973e-01
-3.245398255329940973e-01 9.093125785181865872e-01
9.093125785181865872e-01 9.093125785181865872e-01
9.093125785181865872e-01 -5.556989221238075594e-01
-5.556989221238075594e-01 -5.556989221238075594e-01
-5.556989221238075594e-01 3.326374942520620159e-01
3.326374942520620159e-01 3.326374942520620159e-01
3.326374942520620159e-01 8.915396218507201098e-01
8.915396218507201098e-01 8.915396218507201098e-01
8.915396218507201098e-01 -5.156775079870392631e-01
-5.156775079870392631e-01 -5.156775079870392631e-01
-5.156775079870392631e-01 4.387428409924889472e-01
4.387428409924889472e-01 4.387428409924889472e-01
4.387428409924889472e-01 6.381687432798259785e-01
6.381687432798259785e-01 6.381687432798259785e-01
6.381687432798259785e-01 1.134643979168123984e-01
1.134643979168123984e-01 1.134643979168123984e-01
1.134643979168123984e-01 1.247886818597528702e+00
1.247886818597528702e+00 1.247886818597528702e+00
1.247886818597528702e+00 -1.196697360509000774e+00
-1.196697360509000774e+00 -1.196697360509000774e+00
-1.196697360509000774e+00 -1.114203360315726421e+00
-1.114203360315726421e+00 -1.114203360315726421e+00
-1.114203360315726421e+00 -9.708262085767900285e-01
-9.708262085767900285e-01 -9.708262085767900285e-01
-9.708262085767900285e-01 -6.893217219614862223e-01
-6.893217219614862223e-01 -6.893217219614862223e-01
-6.893217219614862223e-01 -2.064883146536100611e-02
-2.064883146536100611e-02 -2.064883146536100611e-02
-2.064883146536100611e-02 1.298252610654177630e+00
1.298252610654177630e+00 1.298252610654177630e+00
1.298252610654177630e+00 -1.273259611893583276e+00
-1.273259611893583276e+00 -1.273259611893583276e+00
-1.273259611893583276e+00 -1.235824973176249619e+00
-1.235824973176249619e+00 -1.235824973176249619e+00
-1.235824973176249619e+00 -1.177691831459239724e+00
-1.177691831459239724e+00 -1.177691831459239724e+00
-1.177691831459239724e+00 -1.082332611502692110e+00
-1.082332611502692110e+00 -1.082332611502692110e+00
-1.082332611502692110e+00 -9.118554183539213653e-01
-9.118554183539213653e-01 -9.118554183539213653e-01
-9.118554183539213653e-01 -5.613736871277721363e-01
-5.613736871277721363e-01 -5.613736871277721363e-01
-5.613736871277721363e-01 3.175378296116897481e-01
3.175378296116897481e-01 3.175378296116897481e-01
3.175378296116897481e-01 9.244615266195572723e-01
9.244615266195572723e-01 9.244615266195572723e-01
9.244615266195572723e-01 -5.893154115780863123e-01
-5.893154115780863123e-01 -5.893154115780863123e-01
-5.893154115780863123e-01 2.431398752476972014e-01
2.431398752476972014e-01 2.431398752476972014e-01
2.431398752476972014e-01 1.071149272574201561e+00
1.071149272574201561e+00 1.071149272574201561e+00
1.071149272574201561e+00 -8.906794664057335886e-01
-8.906794664057335886e-01 -8.906794664057335886e-01
-8.906794664057335886e-01 -5.137247874188610730e-01
-5.137247874188610730e-01 -5.137247874188610730e-01
-5.137247874188610730e-01 4.438937569533289995e-01
4.438937569533289995e-01 4.438937569533289995e-01
4.438937569533289995e-01 6.251105132308776291e-01
6.251105132308776291e-01 6.251105132308776291e-01
6.251105132308776291e-01 1.480217310472289327e-01
1.480217310472289327e-01 1.480217310472289327e-01
1.480217310472289327e-01 1.212093299132403601e+00
1.212093299132403601e+00 1.212093299132403601e+00
1.212093299132403601e+00 -1.139523109105427867e+00
-1.139523109105427867e+00 -1.139523109105427867e+00
-1.139523109105427867e+00 -1.016237998433997980e+00
-1.016237998433997980e+00 -1.016237998433997980e+00
-1.016237998433997980e+00 -7.830176674385094238e-01
-7.830176674385094238e-01 -7.830176674385094238e-01
-7.830176674385094238e-01 -2.583363481692986241e-01
-2.583363481692986241e-01 -2.583363481692986241e-01
-2.583363481692986241e-01 1.043494159785431918e+00
1.043494159785431918e+00 1.043494159785431918e+00
1.043494159785431918e+00 -8.372257481152536318e-01
-8.372257481152536318e-01 -8.372257481152536318e-01
-8.372257481152536318e-01 -3.895779747696530571e-01
-3.895779747696530571e-01 -3.895779747696530571e-01
-3.895779747696530571e-01 7.597354036560743928e-01
7.597354036560743928e-01 7.597354036560743928e-01
7.597354036560743928e-01 -2.004530168886451413e-01
-2.004530168886451413e-01 -2.004530168886451413e-01
-2.004530168886451413e-01 1.141620137391746059e+00
1.141620137391746059e+00 1.141620137391746059e+00
1.141620137391746059e+00 -1.019942620421317114e+00
-1.019942620421317114e+00 -1.019942620421317114e+00
-1.019942620421317114e+00 -7.904748005142243628e-01
-7.904748005142243628e-01 -7.904748005142243628e-01
-7.904748005142243628e-01 -2.766907931086333150e-01
-2.766907931086333150e-01 -2.766907931086333150e-01
-2.766907931086333150e-01 1.008434641480584926e+00
1.008434641480584926e+00 1.008434641480584926e+00
1.008434641480584926e+00 -7.672180958510264048e-01
-7.672180958510264048e-01 -7.672180958510264048e-01
-7.672180958510264048e-01 -2.191495185120646561e-01
-2.191495185120646561e-01 -2.191495185120646561e-01
-2.191495185120646561e-01 1.112114774913843807e+00
1.112114774913843807e+00 1.112114774913843807e+00
1.112114774913843807e+00 -9.670237243649222325e-01
-9.670237243649222325e-01 -9.670237243649222325e-01
-9.670237243649222325e-01 -6.812846406772878893e-01
-6.812846406772878893e-01 -6.812846406772878893e-01
-6.812846406772878893e-01 2.619047095921978041e-04
2.619047095921978041e-04 2.619047095921978041e-04
2.619047095921978041e-04 1.299999718764303758e+00
1.299999718764303758e+00 1.299999718764303758e+00
1.299999718764303758e+00 -1.275836016918918681e+00
-1.275836016918918681e+00 -1.275836016918918681e+00
-1.275836016918918681e+00 -1.239734285083964771e+00
-1.239734285083964771e+00 -1.239734285083964771e+00
-1.239734285083964771e+00 -1.183880491408237923e+00
-1.183880491408237923e+00 -1.183880491408237923e+00
-1.183880491408237923e+00 -1.092785616186692232e+00
-1.092785616186692232e+00 -1.092785616186692232e+00
-1.092785616186692232e+00 -9.314207371016918202e-01
-9.314207371016918202e-01 -9.314207371016918202e-01
-9.314207371016918202e-01 -6.046039580286635129e-01
-6.046039580286635129e-01 -6.046039580286635129e-01
-6.046039580286635129e-01 2.024621374461355039e-01
2.024621374461355039e-01 2.024621374461355039e-01
2.024621374461355039e-01 1.138555017775498168e+00
1.138555017775498168e+00 1.138555017775498168e+00
1.138555017775498168e+00 -1.014524862584471832e+00
-1.014524862584471832e+00 -1.014524862584471832e+00
-1.014524862584471832e+00 -7.795597448562010534e-01
-7.795597448562010534e-01 -7.795597448562010534e-01
-7.795597448562010534e-01 -2.497942166121229768e-01
-2.497942166121229768e-01 -2.497942166121229768e-01
-2.497942166121229768e-01 1.059197097319461101e+00
1.059197097319461101e+00 1.059197097319461101e+00
1.059197097319461101e+00 -8.677680777623866248e-01
-8.677680777623866248e-01 -8.677680777623866248e-01
-8.677680777623866248e-01 -4.611809108718141204e-01
-4.611809108718141204e-01 -4.611809108718141204e-01
-4.611809108718141204e-01 5.809195490730809652e-01
5.809195490730809652e-01 5.809195490730809652e-01
5.809195490730809652e-01 2.654949978529250743e-01
2.654949978529250743e-01 2.654949978529250743e-01
2.654949978529250743e-01 1.030030374402210569e+00
1.030030374402210569e+00 1.030030374402210569e+00
1.030030374402210569e+00 -8.106383030328423445e-01
-8.106383030328423445e-01 -8.106383030328423445e-01
-8.106383030328423445e-01 -3.258495293753798094e-01
-3.258495293753798094e-01 -3.258495293753798094e-01
-3.258495293753798094e-01 9.064562051543885168e-01
9.064562051543885168e-01 9.064562051543885168e-01
9.064562051543885168e-01 -5.493091019519886764e-01
-5.493091019519886764e-01 -5.493091019519886764e-01
-5.493091019519886764e-01 3.496293102281957665e-01
3.496293102281957665e-01 3.496293102281957665e-01
3.496293102281957665e-01 8.534053398454104489e-01
8.534053398454104489e-01 8.534053398454104489e-01
8.534053398454104489e-01 -4.277275930645503266e-01
-4.277275930645503266e-01 -4.277275930645503266e-01
-4.277275930645503266e-01 6.659088735214644394e-01
6.659088735214644394e-01 6.659088735214644394e-01
6.659088735214644394e-01 4.044730598616119721e-02
4.044730598616119721e-02 4.044730598616119721e-02
4.044730598616119721e-02 1.293303418801150073e+00
1.293303418801150073e+00 1.293303418801150073e+00
1.293303418801150073e+00 -1.265932705537296199e+00
-1.265932705537296199e+00 -1.265932705537296199e+00
-1.265932705537296199e+00 -1.224643563520050993e+00
-1.224643563520050993e+00 -1.224643563520050993e+00
-1.224643563520050993e+00 -1.159837202473451567e+00
-1.159837202473451567e+00 -1.159837202473451567e+00
-1.159837202473451567e+00 -1.051764902354272113e+00
-1.051764902354272113e+00 -1.051764902354272113e+00
-1.051764902354272113e+00 -8.533749489125876941e-01
-8.533749489125876941e-01 -8.533749489125876941e-01
-8.533749489125876941e-01 -4.276563930730592489e-01
-4.276563930730592489e-01 -4.276563930730592489e-01
-4.276563930730592489e-01 6.660873224071157672e-01
6.660873224071157672e-01 6.660873224071157672e-01
6.660873224071157672e-01 3.997964091811034848e-02
3.997964091811034848e-02 3.997964091811034848e-02
3.997964091811034848e-02 1.293457134011195997e+00
1.293457134011195997e+00 1.293457134011195997e+00
1.293457134011195997e+00 -1.266160904375964957e+00
-1.266160904375964957e+00 -1.266160904375964957e+00
-1.266160904375964957e+00 -1.224993243350857686e+00
-1.224993243350857686e+00 -1.224993243350857686e+00
-1.224993243350857686e+00 -1.160399043624806836e+00
-1.160399043624806836e+00 -1.160399043624806836e+00
-1.160399043624806836e+00 -1.052736128192204523e+00
-1.052736128192204523e+00 -1.052736128192204523e+00
-1.052736128192204523e+00 -8.552621964967810353e-01
-8.552621964967810353e-01 -8.552621964967810353e-01
-8.552621964967810353e-01 -4.320745433464603380e-01
-4.320745433464603380e-01 -4.320745433464603380e-01
-4.320745433464603380e-01 6.549928708894920959e-01
6.549928708894920959e-01 6.549928708894920959e-01
6.549928708894920959e-01 6.910781465594872941e-02
6.910781465594872941e-02 6.910781465594872941e-02
6.910781465594872941e-02 1.280511923718801626e+00
1.280511923718801626e+00 1.280511923718801626e+00
1.280511923718801626e+00 -1.246799543145427069e+00
-1.246799543145427069e+00 -1.246799543145427069e+00
-1.246799543145427069e+00 -1.194994952754004691e+00
-1.194994952754004691e+00 -1.194994952754004691e+00
-1.194994952754004691e+00 -1.111376378050000779e+00
-1.111376378050000779e+00 -1.111376378050000779e+00
-1.111376378050000779e+00 -9.656773247737580057e-01
-9.656773247737580057e-01 -9.656773247737580057e-01
-9.656773247737580057e-01 -6.784317546747544725e-01
-6.784317546747544725e-01 -6.784317546747544725e-01
-6.784317546747544725e-01 7.700627024422423972e-03
7.700627024422423972e-03 7.700627024422423972e-03
7.700627024422423972e-03 1.299756885824652208e+00
1.299756885824652208e+00 1.299756885824652208e+00
1.299756885824652208e+00 -1.275478232226740838e+00
-1.275478232226740838e+00 -1.275478232226740838e+00
-1.275478232226740838e+00 -1.239192097118000824e+00
-1.239192097118000824e+00 -1.239192097118000824e+00
-1.239192097118000824e+00 -1.183023834862074741e+00
-1.183023834862074741e+00 -1.183023834862074741e+00
-1.183023834862074741e+00 -1.091343014178762116e+00
-1.091343014178762116e+00 -1.091343014178762116e+00
-1.091343014178762116e+00 -9.287336111131583305e-01
-9.287336111131583305e-01 -9.287336111131583305e-01
-9.287336111131583305e-01 -5.987122278106924433e-01
-5.987122278106924433e-01 -5.987122278106924433e-01
-5.987122278106924433e-01 2.181316132396426966e-01
2.181316132396426966e-01 2.181316132396426966e-01
2.181316132396426966e-01 1.113777007955437437e+00
1.113777007955437437e+00 1.113777007955437437e+00
1.113777007955437437e+00 -9.700506935742785330e-01
-9.700506935742785330e-01 -9.700506935742785330e-01
-9.700506935742785330e-01 -6.876849617079381360e-01
-6.876849617079381360e-01 -6.876849617079381360e-01
-6.876849617079381360e-01 -1.639590227563747504e-02
-1.639590227563747504e-02 -1.639590227563747504e-02
-1.639590227563747504e-02 1.298898111209055628e+00
1.298898111209055628e+00 1.298898111209055628e+00
1.298898111209055628e+00 -1.274212121297621403e+00
-1.274212121297621403e+00 -1.274212121297621403e+00
-1.274212121297621403e+00 -1.237271623721836855e+00
-1.237271623721836855e+00 -1.237271623721836855e+00
-1.237271623721836855e+00 -1.179985196543768655e+00
-1.179985196543768655e+00 -1.179985196543768655e+00
-1.179985196543768655e+00 -1.086214733031648283e+00
-1.086214733031648283e+00 -1.086214733031648283e+00
-1.086214733031648283e+00 -9.191473769164817398e-01
-9.191473769164817398e-01 -9.191473769164817398e-01
-9.191473769164817398e-01 -5.775752907863478391e-01
-5.775752907863478391e-01 -5.775752907863478391e-01
-5.775752907863478391e-01 2.744007611838310545e-01
2.744007611838310545e-01 2.744007611838310545e-01
2.744007611838310545e-01 1.012904397917171906e+00
1.012904397917171906e+00 1.012904397917171906e+00
1.012904397917171906e+00 -7.762833431869093914e-01
-7.762833431869093914e-01 -7.762833431869093914e-01
-7.762833431869093914e-01 -2.416825754242140079e-01
-2.416825754242140079e-01 -2.416825754242140079e-01
-2.416825754242140079e-01 1.073733420834140695e+00
1.073733420834140695e+00 1.073733420834140695e+00
1.073733420834140695e+00 -8.955950519613267158e-01
-8.955950519613267158e-01 -8.955950519613267158e-01
-8.955950519613267158e-01 -5.248645356027750175e-01
-5.248645356027750175e-01 -5.248645356027750175e-01
-5.248645356027750175e-01 4.144691107802591645e-01
4.144691107802591645e-01 4.144691107802591645e-01
4.144691107802591645e-01 6.989364485402425053e-01
6.989364485402425053e-01 6.989364485402425053e-01
6.989364485402425053e-01 -4.557171069105381278e-02
-4.557171069105381278e-02 -4.557171069105381278e-02
-4.557171069105381278e-02 1.291502845384922438e+00
1.291502845384922438e+00 1.291502845384922438e+00
1.291502845384922438e+00 -1.263256615396422422e+00
-1.263256615396422422e+00 -1.263256615396422422e+00
-1.263256615396422422e+00 -1.220535976331748040e+00
-1.220535976331748040e+00 -1.220535976331748040e+00
-1.220535976331748040e+00 -1.153220584295129747e+00
-1.153220584295129747e+00 -1.153220584295129747e+00
-1.153220584295129747e+00 -1.040281203164133084e+00
-1.040281203164133084e+00 -1.040281203164133084e+00
-1.040281203164133084e+00 -8.309146228026382808e-01
-8.309146228026382808e-01 -8.309146228026382808e-01
-8.309146228026382808e-01 -3.745659908797716042e-01
-3.745659908797716042e-01 -3.745659908797716042e-01
-3.745659908797716042e-01 7.955460362150623688e-01
7.955460362150623688e-01 7.955460362150623688e-01
7.955460362150623688e-01 -2.891197676378567394e-01
-2.891197676378567394e-01 -2.891197676378567394e-01
-2.891197676378567394e-01 9.837180961066560592e-01
9.837180961066560592e-01 9.837180961066560592e-01
9.837180961066560592e-01 -7.163504057231886435e-01
-7.163504057231886435e-01 -7.163504057231886435e-01
-7.163504057231886435e-01 -9.043479880160010254e-02
-9.043479880160010254e-02 -9.043479880160010254e-02
-9.043479880160010254e-02 1.266740355810714647e+00
1.266740355810714647e+00 1.266740355810714647e+00
1.266740355810714647e+00 -1.225880749758215815e+00
-1.225880749758215815e+00 -1.225880749758215815e+00
-1.225880749758215815e+00 -1.161824018938953262e+00
-1.161824018938953262e+00 -1.161824018938953262e+00
-1.161824018938953262e+00 -1.055196679322638387e+00
-1.055196679322638387e+00 -1.055196679322638387e+00
-1.055196679322638387e+00 -8.600348541632210075e-01
-8.600348541632210075e-01 -8.600348541632210075e-01
-8.600348541632210075e-01 -4.432175730004570546e-01
-4.432175730004570546e-01 -4.432175730004570546e-01
-4.432175730004570546e-01 6.268277334406699985e-01
6.268277334406699985e-01 6.268277334406699985e-01
6.268277334406699985e-01 1.434716871676782191e-01
1.434716871676782191e-01 1.434716871676782191e-01
1.434716871676782191e-01 1.217307245421551443e+00
1.217307245421551443e+00 1.217307245421551443e+00
1.217307245421551443e+00 -1.147997827398188342e+00
-1.147997827398188342e+00 -1.147997827398188342e+00
-1.147997827398188342e+00 -1.031156759080034790e+00
-1.031156759080034790e+00 -1.031156759080034790e+00
-1.031156759080034790e+00 -8.128768120248004436e-01
-8.128768120248004436e-01 -8.128768120248004436e-01
-8.128768120248004436e-01 -3.312637024400877372e-01
-3.312637024400877372e-01 -3.312637024400877372e-01
-3.312637024400877372e-01 8.945735994854073780e-01
8.945735994854073780e-01 8.945735994854073780e-01
8.945735994854073780e-01 -5.225536221701623241e-01
-5.225536221701623241e-01 -5.225536221701623241e-01
-5.225536221701623241e-01 4.205808297896966863e-01
4.205808297896966863e-01 4.205808297896966863e-01
4.205808297896966863e-01 6.837632667276816179e-01
6.837632667276816179e-01 6.837632667276816179e-01
6.837632667276816179e-01 -6.194190330267801414e-03
-6.194190330267801414e-03 -6.194190330267801414e-03
-6.194190330267801414e-03 1.299842697260615410e+00
1.299842697260615410e+00 1.299842697260615410e+00
1.299842697260615410e+00 -1.275604676454681341e+00
-1.275604676454681341e+00 -1.275604676454681341e+00
-1.275604676454681341e+00 -1.239383736741609177e+00
-1.239383736741609177e+00 -1.239383736741609177e+00
-1.239383736741609177e+00 -1.183326686238136194e+00
-1.183326686238136194e+00 -1.183326686238136194e+00
-1.183326686238136194e+00 -1.091853172360089053e+00
-1.091853172360089053e+00 -1.091853172360089053e+00
-1.091853172360089053e+00 -9.296843566304708872e-01
-9.296843566304708872e-01 -9.296843566304708872e-01
-9.296843566304708872e-01 -6.007984745679193495e-01
-6.007984745679193495e-01 -6.007984745679193495e-01
-6.007984745679193495e-01 2.125819964439528142e-01
2.125819964439528142e-01 2.125819964439528142e-01
2.125819964439528142e-01 1.122727604123651357e+00
1.122727604123651357e+00 1.122727604123651357e+00
1.122727604123651357e+00 -9.862558411474979803e-01
-9.862558411474979803e-01 -9.862558411474979803e-01
-9.862558411474979803e-01 -7.216308684433383469e-01
-7.216308684433383469e-01 -7.216308684433383469e-01
-7.216308684433383469e-01 -1.039638292834279554e-01
-1.039638292834279554e-01 -1.039638292834279554e-01
-1.039638292834279554e-01 1.256159094477022009e+00
1.256159094477022009e+00 1.256159094477022009e+00
1.256159094477022009e+00 -1.209580174284808685e+00
-1.209580174284808685e+00 -1.209580174284808685e+00
-1.209580174284808685e+00 -1.135420281900596962e+00
-1.135420281900596962e+00 -1.135420281900596962e+00
-1.135420281900596962e+00 -1.008965042860704431e+00
-1.008965042860704431e+00 -1.008965042860704431e+00
-1.008965042860704431e+00 -7.682959598521406086e-01
-7.682959598521406086e-01 -7.682959598521406086e-01
-7.682959598521406086e-01 -2.218355269425362764e-01
-2.218355269425362764e-01 -2.218355269425362764e-01
-2.218355269425362764e-01 1.107698257107570861e+00
1.107698257107570861e+00 1.107698257107570861e+00
1.107698257107570861e+00 -9.589544608042510632e-01
-9.589544608042510632e-01 -9.589544608042510632e-01
-9.589544608042510632e-01 -6.641313055320918757e-01
-6.641313055320918757e-01 -6.641313055320918757e-01
-6.641313055320918757e-01 4.510737687817911734e-02
4.510737687817911734e-02 4.510737687817911734e-02
4.510737687817911734e-02 1.291674769801288036e+00
1.291674769801288036e+00 1.291674769801288036e+00
1.291674769801288036e+00 -1.263512378791656898e+00
-1.263512378791656898e+00 -1.263512378791656898e+00
-1.263512378791656898e+00 -1.220929102034082669e+00
-1.220929102034082669e+00 -1.220929102034082669e+00
-1.220929102034082669e+00 -1.153855186485073903e+00
-1.153855186485073903e+00 -1.153855186485073903e+00
-1.153855186485073903e+00 -1.041386282091641746e+00
-1.041386282091641746e+00 -1.041386282091641746e+00
-1.041386282091641746e+00 -8.330876759495968731e-01
-8.330876759495968731e-01 -8.330876759495968731e-01
-8.330876759495968731e-01 -3.797431478698478635e-01
-3.797431478698478635e-01 -3.797431478698478635e-01
-3.797431478698478635e-01 7.832744198427081805e-01
7.832744198427081805e-01 7.832744198427081805e-01
7.832744198427081805e-01 -2.589698258478989601e-01
-2.589698258478989601e-01 -2.589698258478989601e-01
-2.589698258478989601e-01 1.042313800617076680e+00
1.042313800617076680e+00 1.042313800617076680e+00
1.042313800617076680e+00 -8.349096469909043083e-01
-8.349096469909043083e-01 -8.349096469909043083e-01
-8.349096469909043083e-01 -3.840772332976620795e-01
-3.840772332976620795e-01 -3.840772332976620795e-01
-3.840772332976620795e-01 7.729370444792613704e-01
7.729370444792613704e-01 7.729370444792613704e-01
7.729370444792613704e-01 -2.333800532049301601e-01
-2.333800532049301601e-01 -2.333800532049301601e-01
-2.333800532049301601e-01 1.088223073027351440e+00
1.088223073027351440e+00 1.088223073027351440e+00
1.088223073027351440e+00 -9.229078348515538099e-01
-9.229078348515538099e-01 -9.229078348515538099e-01
-9.229078348515538099e-01 -5.858888309846999043e-01
-5.858888309846999043e-01 -5.858888309846999043e-01
-5.858888309846999043e-01 2.522628040142134154e-01
2.522628040142134154e-01 2.522628040142134154e-01
2.522628040142134154e-01 1.054700279731043189e+00
1.054700279731043189e+00 1.054700279731043189e+00
1.054700279731043189e+00 -8.590729940068042580e-01
-8.590729940068042580e-01 -8.590729940068042580e-01
-8.590729940068042580e-01 -4.409753274247285582e-01
-4.409753274247285582e-01 -4.409753274247285582e-01
-4.409753274247285582e-01 6.325156227755557303e-01
6.325156227755557303e-01 6.325156227755557303e-01
6.325156227755557303e-01 1.284124303031686232e-01
1.284124303031686232e-01 1.284124303031686232e-01
1.284124303031686232e-01 1.233488769462725010e+00
1.233488769462725010e+00 1.233488769462725010e+00
1.233488769462725010e+00 -1.173980221721722117e+00
-1.173980221721722117e+00 -1.173980221721722117e+00
-1.173980221721722117e+00 -1.076028493108653228e+00
-1.076028493108653228e+00 -1.076028493108653228e+00
-1.076028493108653228e+00 -8.999494420483411528e-01
-8.999494420483411528e-01 -8.999494420483411528e-01
-8.999494420483411528e-01 -5.346927364967677399e-01
-5.346927364967677399e-01 -5.346927364967677399e-01
-5.346927364967677399e-01 3.884374567218498164e-01
3.884374567218498164e-01 3.884374567218498164e-01
3.884374567218498164e-01 7.624799885442250513e-01
7.624799885442250513e-01 7.624799885442250513e-01
7.624799885442250513e-01 -2.073207811261852385e-01
-2.073207811261852385e-01 -2.073207811261852385e-01
-2.073207811261852385e-01 1.131036555175570335e+00
1.131036555175570335e+00 1.131036555175570335e+00
1.131036555175570335e+00 -1.001157682467533228e+00
-1.001157682467533228e+00 -1.001157682467533228e+00
-1.001157682467533228e+00 -7.523718753249495350e-01
-7.523718753249495350e-01 -7.523718753249495350e-01
-7.523718753249495350e-01 -1.819706798122786573e-01
-1.819706798122786573e-01 -1.819706798122786573e-01
-1.819706798122786573e-01 1.168586879719752503e+00
1.168586879719752503e+00 1.168586879719752503e+00
1.168586879719752503e+00 -1.066821037444354969e+00
-1.066821037444354969e+00 -1.066821037444354969e+00
-1.066821037444354969e+00 -8.824160070046702664e-01
-8.824160070046702664e-01 -8.824160070046702664e-01
-8.824160070046702664e-01 -4.948913291423457927e-01
-4.948913291423457927e-01 -4.948913291423457927e-01
-4.948913291423457927e-01 4.933911188837805106e-01
4.933911188837805106e-01 4.933911188837805106e-01
4.933911188837805106e-01 4.973180520213906775e-01
4.973180520213906775e-01 4.973180520213906775e-01
4.973180520213906775e-01 4.870336080140105217e-01
4.870336080140105217e-01 4.870336080140105217e-01
4.870336080140105217e-01 5.139300430170781198e-01
5.139300430170781198e-01 5.139300430170781198e-01
5.139300430170781198e-01 4.433524804266877339e-01
4.433524804266877339e-01 4.433524804266877339e-01
4.433524804266877339e-01 6.264851974652305699e-01
6.264851974652305699e-01 6.264851974652305699e-01
6.264851974652305699e-01 1.443791638048339543e-01
1.443791638048339543e-01 1.443791638048339543e-01
1.443791638048339543e-01 1.216279281039956750e+00
1.216279281039956750e+00 1.216279281039956750e+00
1.216279281039956750e+00 -1.146330963228370026e+00
-1.146330963228370026e+00 -1.146330963228370026e+00
-1.146330963228370026e+00 -1.028233496396244062e+00
-1.028233496396244062e+00 -1.028233496396244062e+00
-1.028233496396244062e+00 -8.070619256221307491e-01
-8.070619256221307491e-01 -8.070619256221307491e-01
-8.070619256221307491e-01 -3.171813349574108543e-01
-3.171813349574108543e-01 -3.171813349574108543e-01
-3.171813349574108543e-01 9.252272414157913794e-01
9.252272414157913794e-01 9.252272414157913794e-01
9.252272414157913794e-01 -5.910023680463485363e-01
-5.910023680463485363e-01 -5.910023680463485363e-01
-5.910023680463485363e-01 2.386490988241822819e-01
2.386490988241822819e-01 2.386490988241822819e-01
2.386490988241822819e-01 1.079073599270227835e+00
1.079073599270227835e+00 1.079073599270227835e+00
1.079073599270227835e+00 -9.057104430675919637e-01
-9.057104430675919637e-01 -9.057104430675919637e-01
-9.057104430675919637e-01 -5.476381321622181275e-01
-5.476381321622181275e-01 -5.476381321622181275e-01
-5.476381321622181275e-01 3.540705203555187808e-01
3.540705203555187808e-01 3.540705203555187808e-01
3.540705203555187808e-01 8.432593864541413353e-01
8.432593864541413353e-01 8.432593864541413353e-01
8.432593864541413353e-01 -4.038614898995587232e-01
-4.038614898995587232e-01 -4.038614898995587232e-01
-4.038614898995587232e-01 7.250498982340722876e-01
7.250498982340722876e-01 7.250498982340722876e-01
7.250498982340722876e-01 -1.127042615931146408e-01
-1.127042615931146408e-01 -1.127042615931146408e-01
-1.127042615931146408e-01 1.248573998573390575e+00
1.248573998573390575e+00 1.248573998573390575e+00
1.248573998573390575e+00 -1.197772218670609456e+00
-1.197772218670609456e+00 -1.197772218670609456e+00
-1.197772218670609456e+00 -1.115985442181849807e+00
-1.115985442181849807e+00 -1.115985442181849807e+00
-1.115985442181849807e+00 -9.740638294188264101e-01
-9.740638294188264101e-01 -9.740638294188264101e-01
-9.740638294188264101e-01 -6.961415862421991285e-01
-6.961415862421991285e-01 -6.961415862421991285e-01
-6.961415862421991285e-01 -3.833773415974839338e-02
-3.833773415974839338e-02 -3.833773415974839338e-02
-3.833773415974839338e-02 1.293982738433834712e+00
1.293982738433834712e+00 1.293982738433834712e+00
1.293982738433834712e+00 -1.266940885558423213e+00
-1.266940885558423213e+00 -1.266940885558423213e+00
-1.266940885558423213e+00 -1.226187749124078463e+00
-1.226187749124078463e+00 -1.226187749124078463e+00
-1.226187749124078463e+00 -1.162316598878397444e+00
-1.162316598878397444e+00 -1.162316598878397444e+00
-1.162316598878397444e+00 -1.056046322724566888e+00
-1.056046322724566888e+00 -1.056046322724566888e+00
-1.056046322724566888e+00 -8.616800229249887977e-01
-8.616800229249887977e-01 -8.616800229249887977e-01
-8.616800229249887977e-01 -4.470486446118986379e-01
-4.470486446118986379e-01 -4.470486446118986379e-01
-4.470486446118986379e-01 6.170867102014874206e-01
6.170867102014874206e-01 6.170867102014874206e-01
6.170867102014874206e-01 1.693017480647802664e-01
1.693017480647802664e-01 1.693017480647802664e-01
1.693017480647802664e-01 1.185755950758795141e+00
1.185755950758795141e+00 1.185755950758795141e+00
1.185755950758795141e+00 -1.095939013648497662e+00
-1.095939013648497662e+00 -1.095939013648497662e+00
-1.095939013648497662e+00 -9.372800282403697114e-01
-9.372800282403697114e-01 -9.372800282403697114e-01
-9.372800282403697114e-01 -6.174003619553527500e-01
-6.174003619553527500e-01 -6.174003619553527500e-01
-6.174003619553527500e-01 1.684693380219965952e-01
1.684693380219965952e-01 1.684693380219965952e-01
1.684693380219965952e-01 1.186845673597106465e+00
1.186845673597106465e+00 1.186845673597106465e+00
1.186845673597106465e+00 -1.097768212203054983e+00
-1.097768212203054983e+00 -1.097768212203054983e+00
-1.097768212203054983e+00 -9.406697166034723168e-01
-9.406697166034723168e-01 -9.406697166034723168e-01
-9.406697166034723168e-01 -6.247715727495379845e-01
-6.247715727495379845e-01 -6.247715727495379845e-01
-6.247715727495379845e-01 1.489199915398851104e-01
1.489199915398851104e-01 1.489199915398851104e-01
1.489199915398851104e-01 1.211046367379387867e+00
1.211046367379387867e+00 1.211046367379387867e+00
1.211046367379387867e+00 -1.137815356078133000e+00
-1.137815356078133000e+00 -1.137815356078133000e+00
-1.137815356078133000e+00 -1.013214720580098538e+00
-1.013214720580098538e+00 -1.013214720580098538e+00
-1.013214720580098538e+00 -7.769111980518323968e-01
-7.769111980518323968e-01 -7.769111980518323968e-01
-7.769111980518323968e-01 -2.432383473679116115e-01
-2.432383473679116115e-01 -2.432383473679116115e-01
-2.432383473679116115e-01 1.070974221914877678e+00
1.070974221914877678e+00 1.070974221914877678e+00
1.070974221914877678e+00 -8.903459955148902427e-01
-8.903459955148902427e-01 -8.903459955148902427e-01
-8.903459955148902427e-01 -5.129673529353619976e-01
-5.129673529353619976e-01 -5.129673529353619976e-01
-5.129673529353619976e-01 4.458908669690311299e-01
4.458908669690311299e-01 4.458908669690311299e-01
4.458908669690311299e-01 6.200335036970114899e-01
6.200335036970114899e-01 6.200335036970114899e-01
6.200335036970114899e-01 1.614829262486825456e-01
1.614829262486825456e-01 1.614829262486825456e-01
1.614829262486825456e-01 1.195802514831039609e+00
1.195802514831039609e+00 1.195802514831039609e+00
1.195802514831039609e+00 -1.112718077866816646e+00
-1.112718077866816646e+00 -1.112718077866816646e+00
-1.112718077866816646e+00 -9.681229887048399263e-01
-9.681229887048399263e-01 -9.681229887048399263e-01
-9.681229887048399263e-01 -6.836111257180275125e-01
-6.836111257180275125e-01 -6.836111257180275125e-01
-6.836111257180275125e-01 -5.798091207291466986e-03
-5.798091207291466986e-03 -5.798091207291466986e-03
-5.798091207291466986e-03 1.299862171400746114e+00
1.299862171400746114e+00 1.299862171400746114e+00
1.299862171400746114e+00 -1.275633370086564744e+00
-1.275633370086564744e+00 -1.275633370086564744e+00
-1.275633370086564744e+00 -1.239427221073739149e+00
-1.239427221073739149e+00 -1.239427221073739149e+00
-1.239427221073739149e+00 -1.183395395998778188e+00
-1.183395395998778188e+00 -1.183395395998778188e+00
-1.183395395998778188e+00 -1.091968890865814057e+00
-1.091968890865814057e+00 -1.091968890865814057e+00
-1.091968890865814057e+00 -9.298999403496741589e-01
-9.298999403496741589e-01 -9.298999403496741589e-01
-9.298999403496741589e-01 -6.012712823872403689e-01
-6.012712823872403689e-01 -6.012712823872403689e-01
-6.012712823872403689e-01 2.113244417287756249e-01
2.113244417287756249e-01 2.113244417287756249e-01
2.113244417287756249e-01 1.124729359075226309e+00
1.124729359075226309e+00 1.124729359075226309e+00
1.124729359075226309e+00 -9.898583663111515385e-01
-9.898583663111515385e-01 -9.898583663111515385e-01
-9.898583663111515385e-01 -7.291042323624732369e-01
-7.291042323624732369e-01 -7.291042323624732369e-01
-7.291042323624732369e-01 -1.230485846271953676e-01
-1.230485846271953676e-01 -1.230485846271953676e-01
-1.230485846271953676e-01 1.238847987683522334e+00
1.238847987683522334e+00 1.238847987683522334e+00
1.238847987683522334e+00 -1.182479865594741719e+00
-1.182479865594741719e+00 -1.182479865594741719e+00
-1.182479865594741719e+00 -1.090426251624545095e+00
-1.090426251624545095e+00 -1.090426251624545095e+00
-1.090426251624545095e+00 -9.270237938166612235e-01
-9.270237938166612235e-01 -9.270237938166612235e-01
-9.270237938166612235e-01 -5.949557469326958170e-01
-5.949557469326958170e-01 -5.949557469326958170e-01
-5.949557469326958170e-01 2.281268504735778357e-01
2.281268504735778357e-01 2.281268504735778357e-01
2.281268504735778357e-01 1.097183331053444011e+00
1.097183331053444011e+00 1.097183331053444011e+00
1.097183331053444011e+00 -9.395866012645979204e-01
-9.395866012645979204e-01 -9.395866012645979204e-01
-9.395866012645979204e-01 -6.224187612042548778e-01
-6.224187612042548778e-01 -6.224187612042548778e-01
-6.224187612042548778e-01 1.551570465930196541e-01
1.551570465930196541e-01 1.551570465930196541e-01
1.551570465930196541e-01 1.203618063365141211e+00
1.203618063365141211e+00 1.203618063365141211e+00
1.203618063365141211e+00 -1.125639744923631946e+00
-1.125639744923631946e+00 -1.125639744923631946e+00
-1.125639744923631946e+00 -9.914941575264311080e-01
-9.914941575264311080e-01 -9.914941575264311080e-01
-9.914941575264311080e-01 -7.324888675446543651e-01
-7.324888675446543651e-01 -7.324888675446543651e-01
-7.324888675446543651e-01 -1.316671500731665390e-01
-1.316671500731665390e-01 -1.316671500731665390e-01
-1.316671500731665390e-01 1.230132659399217232e+00
1.230132659399217232e+00 1.230132659399217232e+00
1.230132659399217232e+00 -1.168630830190791059e+00
-1.168630830190791059e+00 -1.168630830190791059e+00
-1.168630830190791059e+00 -1.066896294427644776e+00
-1.066896294427644776e+00 -1.066896294427644776e+00
-1.066896294427644776e+00 -8.825600114868503709e-01
-8.825600114868503709e-01 -8.825600114868503709e-01
-8.825600114868503709e-01 -4.952206746286766936e-01
-4.952206746286766936e-01 -4.952206746286766936e-01
-4.952206746286766936e-01 4.925286864865565661e-01
4.925286864865565661e-01 4.925286864865565661e-01
4.925286864865565661e-01 4.995743765215276966e-01
4.995743765215276966e-01 4.995743765215276966e-01
4.995743765215276966e-01 4.811167407429057796e-01
4.811167407429057796e-01 4.811167407429057796e-01
4.811167407429057796e-01 5.293453778730605741e-01
5.293453778730605741e-01 5.293453778730605741e-01
5.293453778730605741e-01 4.026082564666939589e-01
4.026082564666939589e-01 4.026082564666939589e-01
4.026082564666939589e-01 7.281157015065402582e-01
7.281157015065402582e-01 7.281157015065402582e-01
7.281157015065402582e-01 -1.205284652508136212e-01
-1.205284652508136212e-01 -1.205284652508136212e-01
-1.205284652508136212e-01 1.241291707048119974e+00
1.241291707048119974e+00 1.241291707048119974e+00
1.241291707048119974e+00 -1.186338252865375420e+00
-1.186338252865375420e+00 -1.186338252865375420e+00
-1.186338252865375420e+00 -1.096916740293030212e+00
-1.096916740293030212e+00 -1.096916740293030212e+00
-1.096916740293030212e+00 -9.390926866582613997e-01
-9.390926866582613997e-01 -9.390926866582613997e-01
-9.390926866582613997e-01 -6.213450599075147629e-01
-6.213450599075147629e-01 -6.213450599075147629e-01
-6.213450599075147629e-01 1.580042395353222773e-01
1.580042395353222773e-01 1.580042395353222773e-01
1.580042395353222773e-01 1.200135264237809807e+00
1.200135264237809807e+00 1.200135264237809807e+00
1.200135264237809807e+00 -1.119895676235160842e+00
-1.119895676235160842e+00 -1.119895676235160842e+00
-1.119895676235160842e+00 -9.811457507167906655e-01
-9.811457507167906655e-01 -9.811457507167906655e-01
-9.811457507167906655e-01 -7.109844851816444766e-01
-7.109844851816444766e-01 -7.109844851816444766e-01
-7.109844851816444766e-01 -7.665035420985999437e-02
-7.665035420985999437e-02 -7.665035420985999437e-02
-7.665035420985999437e-02 1.276052065859835771e+00
1.276052065859835771e+00 1.276052065859835771e+00
1.276052065859835771e+00 -1.240061577490527700e+00
-1.240061577490527700e+00 -1.240061577490527700e+00
-1.240061577490527700e+00 -1.184397355108092631e+00
-1.184397355108092631e+00 -1.184397355108092631e+00
-1.184397355108092631e+00 -1.093655336567911807e+00
-1.093655336567911807e+00 -1.093655336567911807e+00
-1.093655336567911807e+00 -9.330387440200633709e-01
-9.330387440200633709e-01 -9.330387440200633709e-01
-9.330387440200633709e-01 -6.081445367607858365e-01
-6.081445367607858365e-01 -6.081445367607858365e-01
-6.081445367607858365e-01 1.930507691982001894e-01
1.930507691982001894e-01 1.930507691982001894e-01
1.930507691982001894e-01 1.152688823342102431e+00
1.152688823342102431e+00 1.152688823342102431e+00
1.152688823342102431e+00 -1.039354608071042740e+00
-1.039354608071042740e+00 -1.039354608071042740e+00
-1.039354608071042740e+00 -8.290906236623847292e-01
-8.290906236623847292e-01 -8.290906236623847292e-01
-8.290906236623847292e-01 -3.702138017797862446e-01
-3.702138017797862446e-01 -3.702138017797862446e-01
-3.702138017797862446e-01 8.057958925551953477e-01
8.057958925551953477e-01 8.057958925551953477e-01
8.057958925551953477e-01 -3.141074711126776720e-01
-3.141074711126776720e-01 -3.141074711126776720e-01
-3.141074711126776720e-01 9.318068610443601685e-01


==> data/rulkov2_orbit_cobweb_y-3.2.dat <==
0.000000000000000000e+00 8.999999999999994671e-01
8.999999999999994671e-01 8.999999999999994671e-01
8.999999999999994671e-01 -9.348066298342536662e-01
-9.348066298342536662e-01 -9.348066298342536662e-01
-9.348066298342536662e-01 -1.012007042230577802e+00
-1.012007042230577802e+00 -1.012007042230577802e+00
-1.012007042230577802e+00 -1.174466673808014949e+00
-1.174466673808014949e+00 -1.174466673808014949e+00
-1.174466673808014949e+00 -1.476856222844674660e+00
-1.476856222844674660e+00 -1.476856222844674660e+00
-1.476856222844674660e+00 -1.911139400178936132e+00
-1.911139400178936132e+00 -1.911139400178936132e+00
-1.911139400178936132e+00 -2.318744608725621603e+00
-2.318744608725621603e+00 -2.318744608725621603e+00
-2.318744608725621603e+00 -2.557021755936969676e+00
-2.557021755936969676e+00 -2.557021755936969676e+00
-2.557021755936969676e+00 -2.656115141966191473e+00
-2.656115141966191473e+00 -2.656115141966191473e+00
-2.656115141966191473e+00 -2.690996071050501648e+00
-2.690996071050501648e+00 -2.690996071050501648e+00
-2.690996071050501648e+00 -2.702515322233054462e+00
-2.702515322233054462e+00 -2.702515322233054462e+00
-2.702515322233054462e+00 -2.706237607983113413e+00
-2.706237607983113413e+00 -2.706237607983113413e+00
-2.706237607983113413e+00 -2.707431891105805288e+00
-2.707431891105805288e+00 -2.707431891105805288e+00
-2.707431891105805288e+00 -2.707814196609421131e+00
-2.707814196609421131e+00 -2.707814196609421131e+00
-2.707814196609421131e+00 -2.707936487789422308e+00
-2.707936487789422308e+00 -2.707936487789422308e+00
-2.707936487789422308e+00 -2.707975596882723046e+00
-2.707975596882723046e+00 -2.707975596882723046e+00
-2.707975596882723046e+00 -2.707988103151095061e+00
-2.707988103151095061e+00 -2.707988103151095061e+00
-2.707988103151095061e+00 -2.707992102297562820e+00
-2.707992102297562820e+00 -2.707992102297562820e+00
-2.707992102297562820e+00 -2.707993381100253671e+00
-2.707993381100253671e+00 -2.707993381100253671e+00
-2.707993381100253671e+00 -2.707993790020586822e+00
-2.707993790020586822e+00 -2.707993790020586822e+00
-2.707993790020586822e+00 -2.707993920780170871e+00
-2.707993920780170871e+00 -2.707993920780170871e+00
-2.707993920780170871e+00 -2.707993962592873949e+00
-2.707993962592873949e+00 -2.707993962592873949e+00
-2.707993962592873949e+00 -2.707993975963228550e+00
-2.707993975963228550e+00 -2.707993975963228550e+00
-2.707993975963228550e+00 -2.707993980238636578e+00
-2.707993980238636578e+00 -2.707993980238636578e+00
-2.707993980238636578e+00 -2.707993981605774092e+00
-2.707993981605774092e+00 -2.707993981605774092e+00
-2.707993981605774092e+00 -2.707993982042940839e+00
-2.707993982042940839e+00 -2.707993982042940839e+00
-2.707993982042940839e+00 -2.707993982182732573e+00
-2.707993982182732573e+00 -2.707993982182732573e+00
-2.707993982182732573e+00 -2.707993982227433705e+00
-2.707993982227433705e+00 -2.707993982227433705e+00
-2.707993982227433705e+00 -2.707993982241727604e+00
-2.707993982241727604e+00 -2.707993982241727604e+00
-2.707993982241727604e+00 -2.707993982246298170e+00
-2.707993982246298170e+00 -2.707993982246298170e+00
-2.707993982246298170e+00 -2.707993982247759668e+00
-2.707993982247759668e+00 -2.707993982247759668e+00
-2.707993982247759668e+00 -2.707993982248226850e+00
-2.707993982248226850e+00 -2.707993982248226850e+00
-2.707993982248226850e+00 -2.707993982248376508e+00
-2.707993982248376508e+00 -2.707993982248376508e+00
-2.707993982248376508e+00 -2.707993982248424469e+00
-2.707993982248424469e+00 -2.707993982248424469e+00
-2.707993982248424469e+00 -2.707993982248439568e+00
-2.707993982248439568e+00 -2.707993982248439568e+00
-2.707993982248439568e+00 -2.707993982248444453e+00
-2.707993982248444453e+00 -2.707993982248444453e+00
-2.707993982248444453e+00 -2.707993982248446230e+00
-2.707993982248446230e+00 -2.707993982248446230e+00
-2.707993982248446230e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00
-2.707993982248446674e+00 -2.707993982248446674e+00


==> data/rulkov_alpha4.dat <==
-3.000000000000000000e+00 -1.000000000000000000e+00
-2.999499999999999833e+00 -9.031617947915390188e-01
-2.999000000000000110e+00 -8.711805044527356490e-01
-2.998499999999999943e+00 -8.519270432021105455e-01
-2.998000000000000220e+00 -8.115527022388994149e-01
-2.997500000000000053e+00 -8.224021116010707955e-01
-2.996999999999999886e+00 -7.727813054276696514e-01
-2.996500000000000163e+00 -7.584388083067300501e-01
-2.995999999999999996e+00 -7.778520606072231169e-01
-2.995499999999999829e+00 -7.676738869004637866e-01
-2.995000000000000107e+00 -7.705887639138927492e-01
-2.994499999999999940e+00 -7.418986522633396197e-01
-2.994000000000000217e+00 -7.153861082947016170e-01
-2.993500000000000050e+00 -6.959976306966623172e-01
-2.992999999999999883e+00 -6.873950973063537306e-01
-2.992500000000000160e+00 -6.888702302227611707e-01
-2.991999999999999993e+00 -6.965891850601212409e-01
-2.991499999999999826e+00 -7.068409969490864198e-01
-2.991000000000000103e+00 -7.173879788035032457e-01
-2.990499999999999936e+00 -6.738326230968784136e-01
-2.990000000000000213e+00 -6.965652270062624440e-01
-2.989500000000000046e+00 -6.517402623073119683e-01
-2.988999999999999879e+00 -6.843778255708333758e-01
-2.988500000000000156e+00 -6.439519539297122730e-01
-2.987999999999999989e+00 -6.805022007159090558e-01
-2.987499999999999822e+00 -6.476087449615945957e-01
-2.987000000000000099e+00 -6.825563951418891495e-01
-2.986499999999999932e+00 -6.572529533192004170e-01
-2.986000000000000210e+00 -6.246828833805151415e-01
-2.985500000000000043e+00 -6.687218921984923181e-01
-2.984999999999999876e+00 -6.460132428899397761e-01
-2.984500000000000153e+00 -6.180142199393244828e-01
-2.983999999999999986e+00 -5.815786817113822726e-01
-2.983499999999999819e+00 -6.448673190216780426e-01
-2.983000000000000096e+00 -6.230235268194372900e-01
-2.982499999999999929e+00 -5.966787548872951596e-01
-2.982000000000000206e+00 -5.635591069344416670e-01
-2.981500000000000039e+00 -6.334580970621558338e-01
-2.980999999999999872e+00 -6.149379531126235587e-01
-2.980500000000000149e+00 -5.935079648354206761e-01
-2.979999999999999982e+00 -5.680944394727608371e-01
-2.979499999999999815e+00 -5.369456905925655832e-01
-2.979000000000000092e+00 -6.174920648947967994e-01
-2.978499999999999925e+00 -6.014673816576303622e-01
-2.978000000000000203e+00 -5.834710256443176313e-01
-2.977500000000000036e+00 -5.629500831381892834e-01
-2.976999999999999869e+00 -5.390972835401801611e-01
-2.976500000000000146e+00 -6.135633638386509547e-01
-2.975999999999999979e+00 -6.009911004236203613e-01
-2.975499999999999812e+00 -5.873340866980446551e-01
-2.975000000000000089e+00 -5.723828547254457000e-01
-2.974499999999999922e+00 -5.558638777533871922e-01
-2.974000000000000199e+00 -5.374117559402171729e-01
-2.973500000000000032e+00 -5.165251540957115362e-01
-2.972999999999999865e+00 -4.924940781812295887e-01
-2.972500000000000142e+00 -5.868943018576587844e-01
-2.971999999999999975e+00 -5.756472840029180915e-01
-2.971499999999999808e+00 -5.636112060910710708e-01
-2.971000000000000085e+00 -5.506642233336201953e-01
-2.970499999999999918e+00 -5.366553065092929398e-01
-2.970000000000000195e+00 -5.213945354266366072e-01
-2.969500000000000028e+00 -5.046391550609312660e-01
-2.968999999999999861e+00 -4.860730429748953418e-01
-2.968500000000000139e+00 -4.652756087972771959e-01
-2.967999999999999972e+00 -5.678298256343278227e-01
-2.967499999999999805e+00 -5.584811524441067876e-01
-2.967000000000000082e+00 -5.486433064265531234e-01
-2.966499999999999915e+00 -5.382603995665344865e-01
-2.966000000000000192e+00 -5.272668146086544327e-01
-2.965500000000000025e+00 -5.155848981607261683e-01
-2.964999999999999858e+00 -5.031219509565982850e-01
-2.964500000000000135e+00 -4.897662494963628266e-01
-2.963999999999999968e+00 -4.753817112624946217e-01
-2.963499999999999801e+00 -4.598006266691315735e-01
-2.963000000000000078e+00 -4.428135812267129934e-01
-2.962499999999999911e+00 -5.493470769798363129e-01
-2.962000000000000188e+00 -5.417847002870942452e-01
-2.961500000000000021e+00 -5.339376611934247840e-01
-2.960999999999999854e+00 -5.257825824949571292e-01
-2.960500000000000131e+00 -5.172932013029390985e-01
-2.959999999999999964e+00 -5.084398908390551641e-01
-2.959499999999999797e+00 -4.991890819695601889e-01
-2.959000000000000075e+00 -4.895025588212906231e-01
-2.958499999999999908e+00 -4.793365949968211859e-01
-2.958000000000000185e+00 -4.686408862810596543e-01
-2.957500000000000018e+00 -4.573572211480280703e-01
-2.956999999999999851e+00 -4.454178101238511212e-01
-2.956500000000000128e+00 -4.327431665761018453e-01
-2.955999999999999961e+00 -4.192393908853622730e-01
-2.955499999999999794e+00 -4.047946511826743810e-01
-2.955000000000000071e+00 -5.227512047609330637e-01
-2.954499999999999904e+00 -5.165707510709414141e-01
-2.954000000000000181e+00 -5.102223123396107951e-01
-2.953500000000000014e+00 -5.036959119936635920e-01
-2.952999999999999847e+00 -4.969806926247759549e-01
-2.952500000000000124e+00 -4.900648127283146471e-01
-2.951999999999999957e+00 -4.829353282960288651e-01
-2.951499999999999790e+00 -4.755780565822174122e-01
-2.951000000000000068e+00 -4.679774188039260707e-01
-2.950499999999999901e+00 -4.601162578423242389e-01
-2.950000000000000178e+00 -4.519756261468095837e-01
-2.949500000000000011e+00 -4.435345379567078306e-01
-2.948999999999999844e+00 -4.347696785840438616e-01
-2.948500000000000121e+00 -4.256550617575294848e-01
-2.947999999999999954e+00 -4.161616237989615996e-01
-2.947499999999999787e+00 -4.062567405320333114e-01
-2.947000000000000064e+00 -3.959036490977858591e-01
-2.946499999999999897e+00 -3.850607519789380206e-01
-2.946000000000000174e+00 -3.736807741104078429e-01
-2.945500000000000007e+00 -3.617097354045108459e-01
-2.944999999999999840e+00 -4.920619620223302126e-01
-2.944500000000000117e+00 -4.871097183038175515e-01
-2.943999999999999950e+00 -4.820635110447487603e-01
-2.943499999999999783e+00 -4.769194168493841590e-01
-2.943000000000000060e+00 -4.716732710043606280e-01
-2.942499999999999893e+00 -4.663206479436811103e-01
-2.942000000000000171e+00 -4.608568397521233817e-01
-2.941500000000000004e+00 -4.552768324713644676e-01
-2.940999999999999837e+00 -4.495752799402253364e-01
-2.940500000000000114e+00 -4.437464748618965560e-01
-2.939999999999999947e+00 -4.377843167464871010e-01
-2.939499999999999780e+00 -4.316822763251154660e-01
-2.939000000000000057e+00 -4.254333559706728884e-01
-2.938499999999999890e+00 -4.190300455889740538e-01
-2.938000000000000167e+00 -4.124642733598157807e-01
-2.937500000000000000e+00 -4.057273506078590830e-01
-2.936999999999999833e+00 -3.988099099659099256e-01
-2.936500000000000110e+00 -3.917018358529973376e-01
-2.935999999999999943e+00 -3.843921861231822668e-01
-2.935500000000000220e+00 -3.768691035416817381e-01
-2.935000000000000053e+00 -3.691197155052468593e-01
-2.934499999999999886e+00 -3.611300201356238970e-01
-2.934000000000000163e+00 -3.528847565254132346e-01
-2.933499999999999996e+00 -3.443672564916820389e-01
-2.932999999999999829e+00 -3.355592746750697963e-01
-2.932500000000000107e+00 -3.264407931872216340e-01
-2.931999999999999940e+00 -3.169897962280261994e-01
-2.931499999999999773e+00 -3.071820091263919861e-01
-2.931000000000000050e+00 -4.541767312913907451e-01
-2.930499999999999883e+00 -4.502805447325422539e-01
-2.930000000000000160e+00 -4.463346244783025774e-01
-2.929499999999999993e+00 -4.423375554861004866e-01
-2.928999999999999826e+00 -4.382878638904900148e-01
-2.928500000000000103e+00 -4.341840138088077228e-01
-2.927999999999999936e+00 -4.300244039331312940e-01
-2.927500000000000213e+00 -4.258073638916022308e-01
-2.927000000000000046e+00 -4.215311503604539656e-01
-2.926499999999999879e+00 -4.171939429065907867e-01
-2.926000000000000156e+00 -4.127938395383893289e-01
-2.925499999999999989e+00 -4.083288519404683625e-01
-2.924999999999999822e+00 -4.037969003657652101e-01
-2.924500000000000099e+00 -3.991958081555677662e-01
-2.923999999999999932e+00 -3.945232958553319125e-01
-2.923500000000000210e+00 -3.897769748909107879e-01
-2.923000000000000043e+00 -3.849543407660540595e-01
-2.922499999999999876e+00 -3.800527657382482549e-01
-2.922000000000000153e+00 -3.750694909252394460e-01
-2.921499999999999986e+00 -3.700016177897131331e-01
-2.920999999999999819e+00 -3.648460989439519242e-01
-2.920500000000000096e+00 -3.595997282098337133e-01
-2.919999999999999929e+00 -3.542591298625599183e-01
-2.919500000000000206e+00 -3.488207469785089554e-01
-2.919000000000000039e+00 -3.432808287983765139e-01
-2.918499999999999872e+00 -3.376354170068573968e-01
-2.918000000000000149e+00 -3.318803308183266854e-01
-2.917499999999999982e+00 -3.260111507450327295e-01
-2.916999999999999815e+00 -3.200232009095109742e-01
-2.916500000000000092e+00 -3.139115297458399123e-01
-2.915999999999999925e+00 -3.076708889153496607e-01
-2.915500000000000203e+00 -3.012957102402947229e-01
-2.915000000000000036e+00 -2.947800804338334690e-01
-2.914499999999999869e+00 -2.881177133759967313e-01
-2.914000000000000146e+00 -2.813019196520160081e-01
-2.913499999999999979e+00 -2.743255730314324570e-01
-2.912999999999999812e+00 -2.671810735224134925e-01
-2.912500000000000089e+00 -2.598603065847087112e-01
-2.911999999999999922e+00 -2.523545980258803390e-01
-2.911500000000000199e+00 -4.125154818490074926e-01
-2.911000000000000032e+00 -4.095757892357474450e-01
-2.910499999999999865e+00 -4.066126484127734475e-01
-2.910000000000000142e+00 -4.036256318642442720e-01
-2.909499999999999975e+00 -4.006143007692382074e-01
-2.908999999999999808e+00 -3.975782046137195103e-01
-2.908500000000000085e+00 -3.945168807861531013e-01
-2.907999999999999918e+00 -3.914298541559987354e-01
-2.907500000000000195e+00 -3.883166366342373221e-01
-2.907000000000000028e+00 -3.851767267149737717e-01
-2.906499999999999861e+00 -3.820096089972230269e-01
-2.906000000000000139e+00 -3.788147536857989217e-01
-2.905499999999999972e+00 -3.755916160702577611e-01
-2.904999999999999805e+00 -3.723396359807834566e-01
-2.904500000000000082e+00 -3.690582372197485084e-01
-2.903999999999999915e+00 -3.657468269676968364e-01
-2.903500000000000192e+00 -3.624047951624241315e-01
-2.903000000000000025e+00 -3.590315138496236735e-01
-2.902499999999999858e+00 -3.556263365036735347e-01
-2.902000000000000135e+00 -3.521885973168395467e-01
-2.901499999999999968e+00 -3.487176104552112132e-01
-2.900999999999999801e+00 -3.452126692795506879e-01
-2.900500000000000078e+00 -3.416730455290349910e-01
-2.899999999999999911e+00 -3.380979884658535384e-01
-2.899500000000000188e+00 -3.344867239784425350e-01
-2.899000000000000021e+00 -3.308384536409521570e-01
-2.898499999999999854e+00 -3.271523537264794945e-01
-2.898000000000000131e+00 -3.234275741713308894e-01
-2.897499999999999964e+00 -3.196632374874613380e-01
-2.896999999999999797e+00 -3.158584376200606614e-01
-2.896500000000000075e+00 -3.120122387469516090e-01
-2.895999999999999908e+00 -3.081236740163443844e-01
-2.895500000000000185e+00 -3.041917442192195176e-01
-2.895000000000000018e+00 -3.002154163922795549e-01
-2.894499999999999851e+00 -2.961936223472568241e-01
-2.894000000000000128e+00 -2.921252571219246641e-01
-2.893499999999999961e+00 -2.880091773479160344e-01
-2.892999999999999794e+00 -2.838441995300980958e-01
-2.892500000000000071e+00 -2.796290982317826135e-01
-2.891999999999999904e+00 -2.753626041597110885e-01
-2.891500000000000181e+00 -2.710434021423230866e-01
-2.891000000000000014e+00 -2.666701289941704744e-01
-2.890499999999999847e+00 -2.622413712590374590e-01
-2.890000000000000124e+00 -2.577556628235118663e-01
-2.889499999999999957e+00 -2.532114823922722024e-01
-2.888999999999999790e+00 -2.486072508156618732e-01
-2.888500000000000068e+00 -2.439413282592500232e-01
-2.887999999999999901e+00 -2.392120112044008873e-01
-2.887500000000000178e+00 -2.344175292679554490e-01
-2.887000000000000011e+00 -2.295560418280202519e-01
-2.886499999999999844e+00 -2.246256344420647921e-01
-2.886000000000000121e+00 -2.196243150420531531e-01
-2.885499999999999954e+00 -2.145500098903137531e-01
-2.884999999999999787e+00 -2.094005592783486636e-01
-2.884500000000000064e+00 -2.041737129492437464e-01
-2.883999999999999897e+00 -1.988671252226922870e-01
-2.883500000000000174e+00 -1.934783497998465718e-01
-2.883000000000000007e+00 -1.880048342230530856e-01
-2.882499999999999840e+00 -1.824439139634734808e-01
-2.882000000000000117e+00 -1.767928061069621859e-01
-2.881499999999999950e+00 -3.576503743286960080e-01
-2.880999999999999783e+00 -3.555000830427520464e-01
-2.880500000000000060e+00 -3.533398522758548488e-01
-2.879999999999999893e+00 -3.511695727972715675e-01
-2.879500000000000171e+00 -3.489891336497973340e-01
-2.879000000000000004e+00 -3.467984221145500867e-01
-2.878499999999999837e+00 -3.445973236749098612e-01
-2.878000000000000114e+00 -3.423857219795430340e-01
-2.877499999999999947e+00 -3.401634988044996422e-01
-2.876999999999999780e+00 -3.379305340143755609e-01
-2.876500000000000057e+00 -3.356867055224719287e-01
-2.875999999999999890e+00 -3.334318892499468778e-01
-2.875500000000000167e+00 -3.311659590839429179e-01
-2.875000000000000000e+00 -3.288887868346148102e-01
-2.874499999999999833e+00 -3.266002421910786380e-01
-2.874000000000000110e+00 -3.243001926762038578e-01
-2.873499999999999943e+00 -3.219885036002355649e-01
-2.873000000000000220e+00 -3.196650380132223246e-01
-2.872500000000000053e+00 -3.173296566561710774e-01
-2.871999999999999886e+00 -3.149822179109489362e-01
-2.871500000000000163e+00 -3.126225777488358948e-01
-2.870999999999999996e+00 -3.102505896777193461e-01
-2.870499999999999829e+00 -3.078661046878894969e-01
-2.870000000000000107e+00 -3.054689711963777254e-01
-2.869499999999999940e+00 -3.030590349897778202e-01
-2.868999999999999773e+00 -3.006361391655637538e-01
-2.868500000000000050e+00 -2.982001240717719881e-01
-2.867999999999999883e+00 -2.957508272450534159e-01
-2.867500000000000160e+00 -2.932880833470433712e-01
-2.866999999999999993e+00 -2.908117240989436803e-01
-2.866499999999999826e+00 -2.883215782143322969e-01
-2.866000000000000103e+00 -2.858174713300759007e-01
-2.865499999999999936e+00 -2.832992259353243059e-01
-2.865000000000000213e+00 -2.807666612985156851e-01
-2.864500000000000046e+00 -2.782195933923077846e-01
-2.863999999999999879e+00 -2.756578348164029912e-01
-2.863500000000000156e+00 -2.730811947181574495e-01
-2.862999999999999989e+00 -2.704894787109142773e-01
-2.862499999999999822e+00 -2.678824887900163598e-01
-2.862000000000000099e+00 -2.652600232463589447e-01
-2.861499999999999932e+00 -2.626218765774451791e-01
-2.860999999999999766e+00 -2.599678393958539391e-01
-2.860500000000000043e+00 -2.572976983350069302e-01
-2.859999999999999876e+00 -2.546112359521587876e-01
-2.859500000000000153e+00 -2.519082306285351791e-01
-2.858999999999999986e+00 -2.491884564664556823e-01
-2.858499999999999819e+00 -2.464516831834229482e-01
-2.858000000000000096e+00 -2.436976760029912203e-01
-2.857499999999999929e+00 -2.409261955423427914e-01
-2.857000000000000206e+00 -2.381369976964649027e-01
-2.856500000000000039e+00 -2.353298335187543888e-01
-2.855999999999999872e+00 -2.325044490979907841e-01
-2.855500000000000149e+00 -2.296605854314863193e-01
-2.854999999999999982e+00 -2.267979782942977918e-01
-2.854499999999999815e+00 -2.239163581043812634e-01
-2.854000000000000092e+00 -2.210154497834916909e-01
-2.853499999999999925e+00 -2.180949726137000888e-01
-2.853000000000000203e+00 -2.151546400893785127e-01
-2.852500000000000036e+00 -2.121941597644383948e-01
-2.851999999999999869e+00 -2.092132330947027441e-01
-2.851500000000000146e+00 -2.062115552751768444e-01
-2.850999999999999979e+00 -2.031888150720448372e-01
-2.850499999999999812e+00 -2.001446946492140833e-01
-2.850000000000000089e+00 -1.970788693891572241e-01
-2.849499999999999922e+00 -1.939910077078463857e-01
-2.849000000000000199e+00 -1.908807708635857359e-01
-2.848500000000000032e+00 -1.877478127594356949e-01
-2.847999999999999865e+00 -1.845917797390498050e-01
-2.847500000000000142e+00 -1.814123103756183908e-01
-2.846999999999999975e+00 -1.782090352536445932e-01
-2.846499999999999808e+00 -1.749815767433167968e-01
-2.846000000000000085e+00 -1.717295487671141319e-01
-2.845499999999999918e+00 -1.684525565583726847e-01
-2.845000000000000195e+00 -1.651501964114930332e-01
-2.844500000000000028e+00 -1.618220554234031661e-01
-2.843999999999999861e+00 -1.584677112259780252e-01
-2.843500000000000139e+00 -1.550867317089947017e-01
-2.842999999999999972e+00 -1.516786747332385943e-01
-2.842499999999999805e+00 -1.482430878333898527e-01
-2.842000000000000082e+00 -1.447795079102043858e-01
-2.841499999999999915e+00 -1.412874609115515045e-01
-2.841000000000000192e+00 -1.377664615018858452e-01
-2.840500000000000025e+00 -1.342160127195711206e-01
-2.839999999999999858e+00 -1.306356056216158579e-01
-2.839500000000000135e+00 -1.270247189152190759e-01
-2.838999999999999968e+00 -1.233828185755623946e-01
-2.838499999999999801e+00 -1.197093574492894413e-01
-2.838000000000000078e+00 -1.160037748429682825e-01
-2.837499999999999911e+00 -1.122654960959174469e-01
-2.837000000000000188e+00 -1.084939321367094506e-01
-2.836500000000000021e+00 -1.046884790225450085e-01
-2.835999999999999854e+00 -1.008485174608287072e-01
-2.835500000000000131e+00 -9.697341231202807887e-02
-2.834999999999999964e+00 -9.306251207302793094e-02
-2.834499999999999797e+00 -8.911514834006993568e-02
-2.834000000000000075e+00 -8.513063525028614908e-02
-2.833499999999999908e+00 -8.110826890086775265e-02
-2.833000000000000185e+00 -2.871059835044975084e-01
-2.832500000000000018e+00 -2.856135712408997551e-01
-2.831999999999999851e+00 -2.841176604666387218e-01
-2.831500000000000128e+00 -2.826182302652162637e-01
-2.830999999999999961e+00 -2.811152595422760636e-01
-2.830499999999999794e+00 -2.796087270236782829e-01
-2.830000000000000071e+00 -2.780986112535301924e-01
-2.829499999999999904e+00 -2.765848905921968748e-01
-2.829000000000000181e+00 -2.750675432142958843e-01
-2.828500000000000014e+00 -2.735465471066440002e-01
-2.827999999999999847e+00 -2.720218800661997616e-01
-2.827500000000000124e+00 -2.704935196979638690e-01
-2.826999999999999957e+00 -2.689614434128504428e-01
-2.826499999999999790e+00 -2.674256284255426830e-01
-2.826000000000000068e+00 -2.658860517523077838e-01
-2.825499999999999901e+00 -2.643426902087830932e-01
-2.825000000000000178e+00 -2.627955204077430662e-01
-2.824500000000000011e+00 -2.612445187568200322e-01
-2.823999999999999844e+00 -2.596896614562091421e-01
-2.823500000000000121e+00 -2.581309244963340688e-01
-2.822999999999999954e+00 -2.565682836554769586e-01
-2.822499999999999787e+00 -2.550017144973885652e-01
-2.822000000000000064e+00 -2.534311923688560841e-01
-2.821499999999999897e+00 -2.518566923972345717e-01
-2.821000000000000174e+00 -2.502781894879601565e-01
-2.820500000000000007e+00 -2.486956583220065742e-01
-2.819999999999999840e+00 -2.471090733533292949e-01
-2.819500000000000117e+00 -2.455184088062584424e-01
-2.818999999999999950e+00 -2.439236386728572958e-01
-2.818500000000000227e+00 -2.423247367102558114e-01
-2.818000000000000060e+00 -2.407216764379274121e-01
-2.817499999999999893e+00 -2.391144311349505391e-01
-2.817000000000000171e+00 -2.375029738372131938e-01
-2.816500000000000004e+00 -2.358872773345811191e-01
-2.815999999999999837e+00 -2.342673141680395033e-01
-2.815500000000000114e+00 -2.326430566267803923e-01
-2.814999999999999947e+00 -2.310144767452479986e-01
-2.814499999999999780e+00 -2.293815463001566413e-01
-2.814000000000000057e+00 -2.277442368074527046e-01
-2.813499999999999890e+00 -2.261025195192321868e-01
-2.813000000000000167e+00 -2.244563654206309933e-01
-2.812500000000000000e+00 -2.228057452266480887e-01
-2.811999999999999833e+00 -2.211506293789419486e-01
-2.811500000000000110e+00 -2.194909880425706949e-01
-2.810999999999999943e+00 -2.178267911026832149e-01
-2.810500000000000220e+00 -2.161580081611765569e-01
-2.810000000000000053e+00 -2.144846085332828556e-01
-2.809499999999999886e+00 -2.128065612441312204e-01
-2.809000000000000163e+00 -2.111238350252400142e-01
-2.808499999999999996e+00 -2.094363983109628347e-01
-2.807999999999999829e+00 -2.077442192348928351e-01
-2.807500000000000107e+00 -2.060472656262016533e-01
-2.806999999999999940e+00 -2.043455050059237443e-01
-2.806499999999999773e+00 -2.026389045832023561e-01
-2.806000000000000050e+00 -2.009274312514613692e-01
-2.805499999999999883e+00 -1.992110515845248175e-01
-2.805000000000000160e+00 -1.974897318326914453e-01
-2.804499999999999993e+00 -1.957634379187297158e-01
-2.803999999999999826e+00 -1.940321354338341298e-01
-2.803500000000000103e+00 -1.922957896335063810e-01
-2.802999999999999936e+00 -1.905543654333746451e-01
-2.802500000000000213e+00 -1.888078274049661276e-01
-2.802000000000000046e+00 -1.870561397713911556e-01
-2.801499999999999879e+00 -1.852992664029854686e-01
-2.801000000000000156e+00 -1.835371708128731016e-01
-2.800499999999999989e+00 -1.817698161524576861e-01
-2.799999999999999822e+00 -1.799971652068637906e-01
-2.799500000000000099e+00 -1.782191803902898053e-01
-2.798999999999999932e+00 -1.764358237412922692e-01
-2.798499999999999766e+00 -1.746470569180139931e-01
-2.798000000000000043e+00 -1.728528411933182019e-01
-2.797499999999999876e+00 -1.710531374498528157e-01
-2.797000000000000153e+00 -1.692479061750541136e-01
-2.796499999999999986e+00 -1.674371074560444816e-01
-2.795999999999999819e+00 -1.656207009744792291e-01
-2.795500000000000096e+00 -1.637986460012960388e-01
-2.794999999999999929e+00 -1.619709013913788187e-01
-2.794500000000000206e+00 -1.601374255781597145e-01
-2.794000000000000039e+00 -1.582981765681058250e-01
-2.793499999999999872e+00 -1.564531119351485200e-01
-2.793000000000000149e+00 -1.546021888150050927e-01
-2.792499999999999982e+00 -1.527453638994117624e-01
-2.791999999999999815e+00 -1.508825934302778504e-01
-2.791500000000000092e+00 -1.490138331937343741e-01
-2.790999999999999925e+00 -1.471390385140876889e-01
-2.790500000000000203e+00 -1.452581642476883650e-01
-2.790000000000000036e+00 -1.433711647766837682e-01
-2.789499999999999869e+00 -1.414779940026863747e-01
-2.789000000000000146e+00 -1.395786053403310911e-01
-2.788499999999999979e+00 -1.376729517107222467e-01
-2.787999999999999812e+00 -1.357609855347930716e-01
-2.787500000000000089e+00 -1.338426587265387491e-01
-2.786999999999999922e+00 -1.319179226861423027e-01
-2.786500000000000199e+00 -1.299867282930005086e-01
-2.786000000000000032e+00 -1.280490258986140828e-01
-2.785499999999999865e+00 -1.261047653193823892e-01
-2.785000000000000142e+00 -1.241538958292649486e-01
-2.784499999999999975e+00 -1.221963661523206568e-01
-2.783999999999999808e+00 -1.202321244551360913e-01
-2.783500000000000085e+00 -1.182611183391158588e-01
-2.782999999999999918e+00 -1.162832948326420618e-01
-2.782500000000000195e+00 -1.142986003831187175e-01
-2.782000000000000028e+00 -1.123069808488595528e-01
-2.781499999999999861e+00 -1.103083814908613486e-01
-2.781000000000000139e+00 -1.083027469644239210e-01
-2.780499999999999972e+00 -1.062900213106278552e-01
-2.779999999999999805e+00 -1.042701479476792342e-01
-2.779500000000000082e+00 -1.022430696620960228e-01
-2.778999999999999915e+00 -1.002087285997437238e-01
-2.778500000000000192e+00 -9.816706625672748376e-02
-2.778000000000000025e+00 -9.611802347011200176e-02
-2.777499999999999858e+00 -9.406154040849952491e-02
-2.777000000000000135e+00 -9.199755656243195634e-02
-2.776499999999999968e+00 -8.992601073462196115e-02
-2.775999999999999801e+00 -8.784684103003652378e-02
-2.775500000000000078e+00 -8.575998484578477299e-02
-2.774999999999999911e+00 -8.366537886083465214e-02
-2.774500000000000188e+00 -8.156295902556125188e-02
-2.774000000000000021e+00 -7.945266055108983483e-02
-2.773499999999999854e+00 -7.733441789847332604e-02
-2.773000000000000131e+00 -7.520816476766389869e-02
-2.772499999999999964e+00 -7.307383408628487231e-02
-2.771999999999999797e+00 -7.093135799822218590e-02
-2.771500000000000075e+00 -6.878066785199325739e-02
-2.770999999999999908e+00 -6.662169418890950823e-02
-2.770500000000000185e+00 -6.445436673104221192e-02
-2.770000000000000018e+00 -6.227861436894688296e-02
-2.769499999999999851e+00 -6.009436514918934519e-02
-2.769000000000000128e+00 -5.790154626163138835e-02
-2.768499999999999961e+00 -5.570008402647867035e-02
-2.767999999999999794e+00 -5.348990388112051519e-02
-2.767500000000000071e+00 -5.127093036669716497e-02
-2.766999999999999904e+00 -4.904308711443235852e-02
-2.766500000000000181e+00 -4.680629683172673333e-02
-2.766000000000000014e+00 -4.456048128796889080e-02
-2.765499999999999847e+00 -4.230556130011109417e-02
-2.765000000000000124e+00 -4.004145671795419220e-02
-2.764499999999999957e+00 -3.776808640916703291e-02
-2.763999999999999790e+00 -3.548536824403184659e-02
-2.763500000000000068e+00 -3.319321907989506576e-02
-2.762999999999999901e+00 -3.089155474531894360e-02
-2.762500000000000178e+00 -2.858029002395971394e-02
-2.762000000000000011e+00 -2.625933863810299765e-02
-2.761499999999999844e+00 -2.392861323192348524e-02
-2.761000000000000121e+00 -2.158802535440214679e-02
-2.760499999999999954e+00 -1.923748544191513157e-02
-2.759999999999999787e+00 -1.687690280050920325e-02
-2.759500000000000064e+00 -1.450618558781650337e-02
-2.758999999999999897e+00 -1.212524079462203551e-02
-2.758500000000000174e+00 -9.733974226090902349e-03
-2.758000000000000007e+00 -7.332290482601570673e-03
-2.757499999999999840e+00 -4.920092940238355965e-03
-2.757000000000000117e+00 -2.497283730877505100e-03
-2.756499999999999950e+00 -6.376372188536076613e-05
-2.756000000000000227e+00 2.380567504563761098e-03
-2.755500000000000060e+00 4.835811672611933787e-03
-2.754999999999999893e+00 7.302071834220491553e-03
-2.754500000000000171e+00 9.779452391137422040e-03
-2.754000000000000004e+00 1.226805911728553154e-02
-2.753499999999999837e+00 1.476799918159432679e-02
-2.753000000000000114e+00 1.727938117130286069e-02
-2.752499999999999947e+00 1.980231511572975653e-02
-2.751999999999999780e+00 2.233691251051306281e-02
-2.751500000000000057e+00 2.488328634235759118e-02
-2.750999999999999890e+00 2.744155111428063162e-02
-2.750500000000000167e+00 3.001182287136254165e-02
-2.750000000000000000e+00 3.259421922705089264e-02
-2.749499999999999833e+00 3.518885938997473595e-02
-2.749000000000000110e+00 3.779586419133577208e-02
-2.748499999999999943e+00 4.041535611286461993e-02
-2.748000000000000220e+00 4.304745931534151998e-02
-2.747500000000000053e+00 4.569229966773661472e-02
-2.746999999999999886e+00 4.835000477693954940e-02
-2.746500000000000163e+00 -1.897678723742207418e-01
-2.745999999999999996e+00 -1.888002848426043323e-01
-2.745499999999999829e+00 -1.878317860417242358e-01
-2.745000000000000107e+00 -1.868623734488415455e-01
-2.744499999999999940e+00 -1.858920445314726777e-01
-2.743999999999999773e+00 -1.849207967473479874e-01
-2.743500000000000050e+00 -1.839486275443617258e-01
-2.742999999999999883e+00 -1.829755343605201645e-01
-2.742500000000000160e+00 -1.820015146238992965e-01
-2.741999999999999993e+00 -1.810265657525899630e-01
-2.741499999999999826e+00 -1.800506851546532228e-01
-2.741000000000000103e+00 -1.790738702280701422e-01
-2.740499999999999936e+00 -1.780961183606885601e-01
-2.740000000000000213e+00 -1.771174269301785675e-01
-2.739500000000000046e+00 -1.761377933039768584e-01
-2.738999999999999879e+00 -1.751572148392406270e-01
-2.738500000000000156e+00 -1.741756888827951377e-01
-2.737999999999999989e+00 -1.731932127710793523e-01
-2.737499999999999822e+00 -1.722097838300998274e-01
-2.737000000000000099e+00 -1.712253993753766745e-01
-2.736499999999999932e+00 -1.702400567118878827e-01
-2.735999999999999766e+00 -1.692537531340233825e-01
-2.735500000000000043e+00 -1.682664859255281198e-01
-2.734999999999999876e+00 -1.672782523594484039e-01
-2.734500000000000153e+00 -1.662890496980820865e-01
-2.733999999999999986e+00 -1.652988751929207467e-01
-2.733499999999999819e+00 -1.643077260845993703e-01
-2.733000000000000096e+00 -1.633155996028403112e-01
-2.732499999999999929e+00 -1.623224929663965865e-01
-2.732000000000000206e+00 -1.613284033830019726e-01
-2.731500000000000039e+00 -1.603333280493091095e-01
-2.730999999999999872e+00 -1.593372641508400689e-01
-2.730500000000000149e+00 -1.583402088619277615e-01
-2.729999999999999982e+00 -1.573421593456558187e-01
-2.729499999999999815e+00 -1.563431127538096044e-01
-2.729000000000000092e+00 -1.553430662268138751e-01
-2.728499999999999925e+00 -1.543420168936744941e-01
-2.727999999999999758e+00 -1.533399618719247515e-01
-2.727500000000000036e+00 -1.523368982675665784e-01
-2.726999999999999869e+00 -1.513328231750067643e-01
-2.726500000000000146e+00 -1.503277336770062200e-01
-2.725999999999999979e+00 -1.493216268446139472e-01
-2.725499999999999812e+00 -1.483144997371121931e-01
-2.725000000000000089e+00 -1.473063494019545838e-01
-2.724499999999999922e+00 -1.462971728747044509e-01
-2.724000000000000199e+00 -1.452869671789785433e-01
-2.723500000000000032e+00 -1.442757293263793872e-01
-2.722999999999999865e+00 -1.432634563164415786e-01
-2.722500000000000142e+00 -1.422501451365649205e-01
-2.721999999999999975e+00 -1.412357927619522502e-01
-2.721499999999999808e+00 -1.402203961555502087e-01
-2.721000000000000085e+00 -1.392039522679843766e-01
-2.720499999999999918e+00 -1.381864580374937701e-01
-2.719999999999999751e+00 -1.371679103898719165e-01
-2.719500000000000028e+00 -1.361483062384001852e-01
-2.718999999999999861e+00 -1.351276424837808965e-01
-2.718500000000000139e+00 -1.341059160140784523e-01
-2.717999999999999972e+00 -1.330831237046468662e-01
-2.717499999999999805e+00 -1.320592624180711994e-01
-2.717000000000000082e+00 -1.310343290040971165e-01
-2.716499999999999915e+00 -1.300083202995629128e-01
-2.716000000000000192e+00 -1.289812331283390345e-01
-2.715500000000000025e+00 -1.279530643012526947e-01
-2.714999999999999858e+00 -1.269238106160265889e-01
-2.714500000000000135e+00 -1.258934688572090899e-01
-2.713999999999999968e+00 -1.248620357961011812e-01
-2.713499999999999801e+00 -1.238295081906942430e-01
-2.713000000000000078e+00 -1.227958827855975821e-01
-2.712499999999999911e+00 -1.217611563119647550e-01
-2.711999999999999744e+00 -1.207253254874304516e-01
-2.711500000000000021e+00 -1.196883870160354996e-01
-2.710999999999999854e+00 -1.186503375881532152e-01
-2.710500000000000131e+00 -1.176111738804244966e-01
-2.709999999999999964e+00 -1.165708925556785402e-01
-2.709500000000000242e+00 -1.155294902628664772e-01
-2.709000000000000075e+00 -1.144869636369820753e-01
-2.708499999999999908e+00 -1.134433092989941549e-01
-2.708000000000000185e+00 -1.123985238557696498e-01
-2.707500000000000018e+00 -1.113526038999975015e-01
-2.706999999999999851e+00 -1.103055460101173557e-01
-2.706500000000000128e+00 -1.092573467502432061e-01
-2.705999999999999961e+00 -1.082080026700830422e-01
-2.705499999999999794e+00 -1.071575103048698629e-01
-2.705000000000000071e+00 -1.061058661752810883e-01
-2.704499999999999904e+00 -1.050530667873573465e-01
-2.704000000000000181e+00 -1.039991086324331404e-01
-2.703500000000000014e+00 -1.029439881870498341e-01
-2.702999999999999847e+00 -1.018877019128836964e-01
-2.702500000000000124e+00 -1.008302462566636193e-01
-2.701999999999999957e+00 -9.977161765008801808e-02
-2.701500000000000234e+00 -9.871181250975187560e-02
-2.701000000000000068e+00 -9.765082723705802159e-02
-2.700499999999999901e+00 -9.658865821814197061e-02
-2.700000000000000178e+00 -9.552530182378671242e-02
-2.699500000000000011e+00 -9.446075440933884848e-02
-2.698999999999999844e+00 -9.339501231463005759e-02
-2.698500000000000121e+00 -9.232807186389110909e-02
-2.697999999999999954e+00 -9.125992936566502955e-02
-2.697499999999999787e+00 -9.019058111272695855e-02
-2.697000000000000064e+00 -8.912002338199895290e-02
-2.696499999999999897e+00 -8.804825243445764393e-02
-2.696000000000000174e+00 -8.697526451505792344e-02
-2.695500000000000007e+00 -8.590105585263599353e-02
-2.694999999999999840e+00 -8.482562265983055461e-02
-2.694500000000000117e+00 -8.374896113299037936e-02
-2.693999999999999950e+00 -8.267106745208377405e-02
-2.693500000000000227e+00 -8.159193778061553382e-02
-2.693000000000000060e+00 -8.051156826553000634e-02
-2.692499999999999893e+00 -7.942995503712753369e-02
-2.692000000000000171e+00 -7.834709420896990295e-02
-2.691500000000000004e+00 -7.726298187778715687e-02
-2.690999999999999837e+00 -7.617761412338933114e-02
-2.690500000000000114e+00 -7.509098700857305686e-02
-2.689999999999999947e+00 -7.400309657902362503e-02
-2.689499999999999780e+00 -7.291393886322783402e-02
-2.689000000000000057e+00 -7.182350987237554052e-02
-2.688499999999999890e+00 -7.073180560026282038e-02
-2.688000000000000167e+00 -6.963882202320145764e-02
-2.687500000000000000e+00 -6.854455509991544404e-02
-2.686999999999999833e+00 -6.744900077145113415e-02
-2.686500000000000110e+00 -6.635215496107527144e-02
-2.685999999999999943e+00 -6.525401357417530412e-02
-2.685500000000000220e+00 -6.415457249816496066e-02
-2.685000000000000053e+00 -6.305382760237954187e-02
-2.684499999999999886e+00 -6.195177473797910256e-02
-2.684000000000000163e+00 -6.084840973784677587e-02
-2.683499999999999996e+00 -5.974372841648385724e-02
-2.682999999999999829e+00 -5.863772656991219495e-02
-2.682500000000000107e+00 -5.753039997556817081e-02
-2.681999999999999940e+00 -5.642174439219784648e-02
-2.681499999999999773e+00 -5.531175555975549607e-02
-2.681000000000000050e+00 -5.420042919929794756e-02
-2.680499999999999883e+00 -5.308776101287353277e-02
-2.680000000000000160e+00 -5.197374668342433918e-02
-2.679499999999999993e+00 -5.085838187466969196e-02
-2.678999999999999826e+00 -4.974166223100508905e-02
-2.678500000000000103e+00 -4.862358337739092207e-02
-2.677999999999999936e+00 -4.750414091923919890e-02
-2.677500000000000213e+00 -4.638333044231091051e-02
-2.677000000000000046e+00 -4.526114751259635582e-02
-2.676499999999999879e+00 -4.413758767621134282e-02
-2.676000000000000156e+00 -4.301264645927984492e-02
-2.675499999999999989e+00 -4.188631936781970350e-02
-2.674999999999999822e+00 -4.075860188763309744e-02
-2.674500000000000099e+00 -3.962948948418860973e-02
-2.673999999999999932e+00 -3.849897760250380052e-02
-2.673499999999999766e+00 -3.736706166703349791e-02
-2.673000000000000043e+00 -3.623373708154957462e-02
-2.672499999999999876e+00 -3.509899922902066927e-02
-2.672000000000000153e+00 -3.396284347149976235e-02
-2.671499999999999986e+00 -3.282526514999624390e-02
-2.670999999999999819e+00 -3.168625958436308704e-02
-2.670500000000000096e+00 -3.054582207317189241e-02
-2.669999999999999929e+00 -2.940394789358737743e-02
-2.669500000000000206e+00 -2.826063230125246475e-02
-2.669000000000000039e+00 -2.711587053015449694e-02
-2.668499999999999872e+00 -2.596965779251032488e-02
-2.668000000000000149e+00 -2.482198927863468046e-02
-2.667499999999999982e+00 -2.367286015681209152e-02
-2.666999999999999815e+00 -2.252226557317600283e-02
-2.666500000000000092e+00 -2.137020065157617735e-02
-2.665999999999999925e+00 -2.021666049344767943e-02
-2.665499999999999758e+00 -1.906164017768636684e-02
-2.665000000000000036e+00 -1.790513476051423108e-02
-2.664499999999999869e+00 -1.674713927534608043e-02
-2.664000000000000146e+00 -1.558764873266182960e-02
-2.663499999999999979e+00 -1.442665811986678683e-02
-2.662999999999999812e+00 -1.326416240116170576e-02
-2.662500000000000089e+00 -1.210015651740636855e-02
-2.661999999999999922e+00 -1.093463538597827522e-02
-2.661500000000000199e+00 -9.767593900643056423e-03
-2.661000000000000032e+00 -8.599026931407748736e-03
-2.660499999999999865e+00 -7.428929324387922688e-03
-2.660000000000000142e+00 -6.257295901664417133e-03
-2.659499999999999975e+00 -5.084121461139368484e-03
-2.658999999999999808e+00 -3.909400776398630657e-03
-2.658500000000000085e+00 -2.733128596566647243e-03
-2.657999999999999918e+00 -1.555299646157415339e-03
-2.657499999999999751e+00 -3.759086249364607005e-04
-2.657000000000000028e+00 8.050497922302390485e-04
-2.656499999999999861e+00 1.987580955525381117e-03
-2.656000000000000139e+00 3.171690240323332861e-03
-2.655499999999999972e+00 4.357383047347518530e-03
-2.654999999999999805e+00 5.544664802813059450e-03
-2.654500000000000082e+00 6.733540958583361657e-03
-2.653999999999999915e+00 7.924016992325633862e-03
-2.653500000000000192e+00 9.116098407656725647e-03
-2.653000000000000025e+00 1.030979073430868774e-02
-2.652499999999999858e+00 1.150509952827540906e-02
-2.652000000000000135e+00 1.270203037197532511e-02
-2.651499999999999968e+00 1.390058887441112355e-02
-2.650999999999999801e+00 1.510078067132525348e-02
-2.650500000000000078e+00 1.630261142536237884e-02
-2.649999999999999911e+00 1.750608682623528908e-02
-2.649499999999999744e+00 1.871121259088131053e-02
-2.649000000000000021e+00 1.991799446363051729e-02
-2.648499999999999854e+00 2.112643821637396474e-02
-2.648000000000000131e+00 2.233654964872346799e-02
-2.647499999999999964e+00 2.354833458818737096e-02
-2.647000000000000242e+00 2.476179889033263207e-02
-2.646500000000000075e+00 2.597694843896194289e-02
-2.645999999999999908e+00 2.719378914628025473e-02
-2.645500000000000185e+00 2.841232695306859096e-02
-2.645000000000000018e+00 2.963256782886371926e-02
-2.644499999999999851e+00 3.085451777212542407e-02
-2.644000000000000128e+00 3.207818281041738967e-02
-2.643499999999999961e+00 3.330356900058886044e-02
-2.642999999999999794e+00 3.453068242894712092e-02
-2.642500000000000071e+00 3.575952921144134183e-02
-2.641999999999999904e+00 3.699011549384829955e-02
-2.641500000000000181e+00 3.822244745194787463e-02
-2.641000000000000014e+00 3.945653129171740325e-02
-2.640499999999999847e+00 4.069237324950884804e-02
-2.640000000000000124e+00 4.192997959224085275e-02
-2.639499999999999957e+00 4.316935661758965204e-02
-2.639000000000000234e+00 4.441051065417393751e-02
-2.638500000000000068e+00 4.565344806175257453e-02
-2.637999999999999901e+00 4.689817523141233402e-02
-2.637500000000000178e+00 4.814469858576471417e-02
-2.637000000000000011e+00 4.939302457914598182e-02
-2.636499999999999844e+00 5.064315969780776999e-02
-2.636000000000000121e+00 5.189511046011876377e-02
-2.635499999999999954e+00 5.314888341677024425e-02
-2.634999999999999787e+00 5.440448515096978077e-02
-2.634500000000000064e+00 5.566192227864918962e-02
-2.633999999999999897e+00 5.692120144867249959e-02
-2.633500000000000174e+00 5.818232934303511211e-02
-2.633000000000000007e+00 5.944531267708023925e-02
-2.632499999999999840e+00 6.071015819970178307e-02
-2.632000000000000117e+00 6.197687269355842826e-02
-2.631499999999999950e+00 6.324546297529040628e-02
-2.631000000000000227e+00 6.451593589572572618e-02
-2.630500000000000060e+00 6.578829834010609112e-02
-2.629999999999999893e+00 6.706255722829598809e-02
-2.629500000000000171e+00 6.833871951500629371e-02
-2.629000000000000004e+00 6.961679219001863650e-02
-2.628499999999999837e+00 7.089678227840164049e-02
-2.628000000000000114e+00 7.217869684073825731e-02
-2.627499999999999947e+00 7.346254297335663708e-02
-2.626999999999999780e+00 7.474832780855020231e-02
-2.626500000000000057e+00 7.603605851481232136e-02
-2.625999999999999890e+00 7.732574229706914992e-02
-2.625500000000000167e+00 7.861738639690729613e-02
-2.625000000000000000e+00 7.991099809281640431e-02
-2.624499999999999833e+00 8.120658470041881849e-02
-2.624000000000000110e+00 8.250415357271156935e-02
-2.623499999999999943e+00 8.380371210031185847e-02
-2.623000000000000220e+00 8.510526771168888671e-02
-2.622500000000000053e+00 8.640882787341927496e-02
-2.621999999999999886e+00 8.771440009042548447e-02
-2.621500000000000163e+00 8.902199190622654690e-02
-2.620999999999999996e+00 9.033161090319170861e-02
-2.620499999999999829e+00 9.164326470278627568e-02
-2.620000000000000107e+00 9.295696096582864443e-02
-2.619499999999999940e+00 9.427270739275010747e-02
-2.618999999999999773e+00 9.559051172384611106e-02
-2.618500000000000050e+00 9.691038173953928081e-02
-2.617999999999999883e+00 9.823232526064433479e-02
-2.617500000000000160e+00 9.955635014862673771e-02
-2.616999999999999993e+00 1.008824643058750803e-01
-2.616499999999999826e+00 1.022106756759639801e-01
-2.616000000000000103e+00 1.035409922439263219e-01
-2.615499999999999936e+00 1.048734220365298009e-01
-2.615000000000000213e+00 1.062079731225437362e-01
-2.614500000000000046e+00 1.075446536130254260e-01
-2.613999999999999879e+00 1.088834716615911802e-01
-2.613500000000000156e+00 1.102244354647001351e-01
-2.612999999999999989e+00 1.115675532619430782e-01
-2.612499999999999822e+00 1.129128333363202535e-01
-2.612000000000000099e+00 1.142602840145325038e-01
-2.611499999999999932e+00 1.156099136672769367e-01
-2.610999999999999766e+00 1.169617307095305314e-01
-2.610500000000000043e+00 1.183157436008507035e-01
-2.609999999999999876e+00 1.196719608456751488e-01
-2.609500000000000153e+00 1.210303909936136790e-01
-2.608999999999999986e+00 1.223910426397603474e-01
-2.608499999999999819e+00 1.237539244249891424e-01
-2.608000000000000096e+00 1.251190450362655859e-01
-2.607499999999999929e+00 1.264864132069591085e-01
-2.607000000000000206e+00 1.278560377171477636e-01
-2.606500000000000039e+00 1.292279273939413164e-01
-2.605999999999999872e+00 1.306020911117911909e-01
-2.605500000000000149e+00 1.319785377928130166e-01
-2.604999999999999982e+00 1.333572764071138117e-01
-2.604499999999999815e+00 1.347383159731082303e-01
-2.604000000000000092e+00 1.361216655578504908e-01
-2.603499999999999925e+00 1.375073342773696916e-01
-2.602999999999999758e+00 1.388953312969927190e-01
-2.602500000000000036e+00 1.402856658316868343e-01
-2.601999999999999869e+00 1.416783471463993749e-01
-2.601500000000000146e+00 1.430733845563921247e-01
-2.600999999999999979e+00 1.444707874275938941e-01
-2.600499999999999812e+00 1.458705651769407474e-01
-2.600000000000000089e+00 1.472727272727271663e-01
-2.599499999999999922e+00 1.486772832349637363e-01
-2.599000000000000199e+00 1.500842426357246739e-01
-2.598500000000000032e+00 1.514936150995150332e-01
-2.597999999999999865e+00 1.529054103036237566e-01
-2.597500000000000142e+00 1.543196379784932404e-01
-2.596999999999999975e+00 1.557363079080883728e-01
-2.596499999999999808e+00 1.571554299302617141e-01
-2.596000000000000085e+00 1.585770139371295850e-01
-2.595499999999999918e+00 1.600010698754532612e-01
-2.594999999999999751e+00 1.614276077470116755e-01
-2.594500000000000028e+00 1.628566376089876644e-01
-2.593999999999999861e+00 1.642881695743576564e-01
-2.593500000000000139e+00 1.657222138122740884e-01
-2.592999999999999972e+00 1.671587805484669731e-01
-2.592499999999999805e+00 1.685978800656318666e-01
-2.592000000000000082e+00 1.700395227038321022e-01
-2.591499999999999915e+00 1.714837188609075191e-01
-2.591000000000000192e+00 1.729304789928699237e-01
-2.590500000000000025e+00 1.743798136143236144e-01
-2.589999999999999858e+00 1.758317332988698634e-01
-2.589500000000000135e+00 1.772862486795274140e-01
-2.588999999999999968e+00 1.787433704491558362e-01
-2.588499999999999801e+00 1.802031093608735257e-01
-2.588000000000000078e+00 1.816654762284860836e-01
-2.587499999999999911e+00 1.831304819269239381e-01
-2.586999999999999744e+00 1.845981373926680880e-01
-2.586500000000000021e+00 1.860684536241922760e-01
-2.585999999999999854e+00 1.875414416824091046e-01
-2.585500000000000131e+00 1.890171126911088240e-01
-2.584999999999999964e+00 1.904954778374160773e-01
-2.584499999999999797e+00 1.919765483722382093e-01
-2.584000000000000075e+00 1.934603356107245931e-01
-2.583499999999999908e+00 1.949468509327320354e-01
-2.583000000000000185e+00 1.964361057832826885e-01
-2.582500000000000018e+00 1.979281116730430001e-01
-2.581999999999999851e+00 1.994228801787881200e-01
-2.581500000000000128e+00 2.009204229438848743e-01
-2.580999999999999961e+00 2.024207516787765171e-01
-2.580499999999999794e+00 2.039238781614604312e-01
-2.580000000000000071e+00 2.054298142379841485e-01
-2.579499999999999904e+00 2.069385718229433679e-01
-2.579000000000000181e+00 2.084501628999710365e-01
-2.578500000000000014e+00 2.099645995222517436e-01
-2.577999999999999847e+00 2.114818938130199888e-01
-2.577500000000000124e+00 2.130020579660773516e-01
-2.576999999999999957e+00 2.145251042463118263e-01
-2.576500000000000234e+00 2.160510449902106056e-01
-2.576000000000000068e+00 2.175798926063970684e-01
-2.575499999999999901e+00 2.191116595761504193e-01
-2.575000000000000178e+00 2.206463584539471445e-01
-2.574500000000000011e+00 2.221840018680026618e-01
-2.573999999999999844e+00 2.237246025208099454e-01
-2.573500000000000121e+00 2.252681731896926109e-01
-2.572999999999999954e+00 2.268147267273625256e-01
-2.572499999999999787e+00 2.283642760624721713e-01
-2.572000000000000064e+00 2.299168342001833010e-01
-2.571499999999999897e+00 2.314724142227393422e-01
-2.571000000000000174e+00 2.330310292900321656e-01
-2.570500000000000007e+00 2.345926926401911139e-01
-2.569999999999999840e+00 2.361574175901593742e-01
-2.569500000000000117e+00 2.377252175362875586e-01
-2.568999999999999950e+00 2.392961059549348346e-01
-2.568500000000000227e+00 2.408700964030582037e-01
-2.568000000000000060e+00 2.424472025188304514e-01
-2.567499999999999893e+00 2.440274380222439699e-01
-2.567000000000000171e+00 2.456108167157299849e-01
-2.566500000000000004e+00 2.471973524847873027e-01
-2.565999999999999837e+00 2.487870592986015095e-01
-2.565500000000000114e+00 2.503799512106844594e-01
-2.564999999999999947e+00 2.519760423595165943e-01
-2.564499999999999780e+00 2.535753469691887640e-01
-2.564000000000000057e+00 2.551778793500532605e-01
-2.563499999999999890e+00 2.567836538993890083e-01
-2.563000000000000167e+00 2.583926851020550974e-01
-2.562500000000000000e+00 2.600049875311721270e-01
-2.561999999999999833e+00 2.616205758487870625e-01
-2.561500000000000110e+00 -3.071513768812050849e-02
-2.560999999999999943e+00 -3.013500960922477212e-02
-2.560500000000000220e+00 -2.955475008010277627e-02
-2.560000000000000053e+00 -2.897435897435907126e-02
-2.559499999999999886e+00 -2.839383616543755817e-02
-2.559000000000000163e+00 -2.781318152661982346e-02
-2.558499999999999996e+00 -2.723239493102336262e-02
-2.557999999999999829e+00 -2.665147625160446676e-02
-2.557500000000000107e+00 -2.607042536115578013e-02
-2.556999999999999940e+00 -2.548924213230563396e-02
-2.556499999999999773e+00 -2.490792643751982283e-02
-2.556000000000000050e+00 -2.432647814910027240e-02
-2.555499999999999883e+00 -2.374489713918337408e-02
-2.555000000000000160e+00 -2.316318327974298263e-02
-2.554499999999999993e+00 -2.258133644258608630e-02
-2.553999999999999826e+00 -2.199935649935624848e-02
-2.553500000000000103e+00 -2.141724332153216448e-02
-2.552999999999999936e+00 -2.083499678042488590e-02
-2.552500000000000213e+00 -2.025261674718226157e-02
-2.552000000000000046e+00 -1.967010309278360847e-02
-2.551499999999999879e+00 -1.908745568804370851e-02
-2.551000000000000156e+00 -1.850467440361081017e-02
-2.550499999999999989e+00 -1.792175910996451904e-02
-2.549999999999999822e+00 -1.733870967741912850e-02
-2.549500000000000099e+00 -1.675552597612139927e-02
-2.548999999999999932e+00 -1.617220787604900512e-02
-2.548499999999999766e+00 -1.558875524701297532e-02
-2.548000000000000043e+00 -1.500516795865636244e-02
-2.547499999999999876e+00 -1.442144588045224385e-02
-2.547000000000000153e+00 -1.383758888170671941e-02
-2.546499999999999986e+00 -1.325359683155513668e-02
-2.545999999999999819e+00 -1.266946959896486646e-02
-2.545500000000000096e+00 -1.208520705273385953e-02
-2.544999999999999929e+00 -1.150080906148853721e-02
-2.544500000000000206e+00 -1.091627549368756611e-02
-2.544000000000000039e+00 -1.033160621761664011e-02
-2.543499999999999872e+00 -9.746801101392810196e-03
-2.543000000000000149e+00 -9.161860012961930977e-03
-2.542499999999999982e+00 -8.576782820097217375e-03
-2.541999999999999815e+00 -7.991569390401909168e-03
-2.541500000000000092e+00 -7.406219591307272587e-03
-2.540999999999999925e+00 -6.820733290071268051e-03
-2.540499999999999758e+00 -6.235110353780992654e-03
-2.540000000000000036e+00 -5.649350649350681763e-03
-2.539499999999999869e+00 -5.063454043520487780e-03
-2.539000000000000146e+00 -4.477420402859144666e-03
-2.538499999999999979e+00 -3.891249593760082170e-03
-2.537999999999999812e+00 -3.304941482444534451e-03
-2.537500000000000089e+00 -2.718495934959430649e-03
-2.536999999999999922e+00 -2.131912817176173647e-03
-2.536500000000000199e+00 -1.545191994793637669e-03
-2.536000000000000032e+00 -9.583333333333943216e-04
-2.535499999999999865e+00 -3.713366981438204206e-04
-2.535000000000000142e+00 2.157980456024555238e-04
-2.534499999999999975e+00 8.030710329097745515e-04
-2.533999999999999808e+00 1.390482398957226806e-03
-2.533500000000000085e+00 1.978032279099983803e-03
-2.532999999999999918e+00 2.565720808871629899e-03
-2.532499999999999751e+00 3.153548123980720597e-03
-2.532000000000000028e+00 3.741514360313336063e-03
-2.531499999999999861e+00 4.329619653934191348e-03
-2.531000000000000139e+00 4.917864141084082874e-03
-2.530499999999999972e+00 5.506247958183663194e-03
-2.529999999999999805e+00 6.094771241830332364e-03
-2.529500000000000082e+00 6.683434128800125329e-03
-2.528999999999999915e+00 7.272236756049821338e-03
-2.528500000000000192e+00 7.861179260712836125e-03
-2.528000000000000025e+00 8.450261780104662002e-03
-2.527499999999999858e+00 9.039484451718649005e-03
-2.527000000000000135e+00 9.628847413228447394e-03
-2.526499999999999968e+00 1.021835080248933991e-02
-2.525999999999999801e+00 1.080799475753624339e-02
-2.525500000000000078e+00 1.139777941658459692e-02
-2.524999999999999911e+00 1.198770491803291538e-02
-2.524499999999999744e+00 1.257777140045945874e-02
-2.524000000000000021e+00 1.316797900262467458e-02
-2.523499999999999854e+00 1.375832786347241932e-02
-2.523000000000000131e+00 1.434881812212718266e-02
-2.522499999999999964e+00 1.493944991789819543e-02
-2.521999999999999797e+00 1.553022339027620990e-02
-2.521500000000000075e+00 1.612113867893516517e-02
-2.520999999999999908e+00 1.671219592373451857e-02
-2.520500000000000185e+00 1.730339526471535994e-02
-2.520000000000000018e+00 1.789473684210529658e-02
-2.519499999999999851e+00 1.848622079631478954e-02
-2.519000000000000128e+00 1.907784726793926300e-02
-2.518499999999999961e+00 1.966961639776099169e-02
-2.517999999999999794e+00 2.026152832674599225e-02
-2.517500000000000071e+00 2.085358319604602162e-02
-2.516999999999999904e+00 2.144578114700079752e-02
-2.516500000000000181e+00 2.203812232113400160e-02
-2.516000000000000014e+00 2.263060686015827550e-02
-2.515499999999999847e+00 2.322323490597177909e-02
-2.515000000000000124e+00 2.381600660065996689e-02
-2.514499999999999957e+00 2.440892208649725337e-02
-2.514000000000000234e+00 2.500198150594423741e-02
-2.513500000000000068e+00 2.559518500165169907e-02
-2.512999999999999901e+00 2.618853271645749103e-02
-2.512500000000000178e+00 2.678202479338820385e-02
-2.512000000000000011e+00 2.737566137566138647e-02
-2.511499999999999844e+00 2.796944260668232651e-02
-2.511000000000000121e+00 2.856336863004615978e-02
-2.510499999999999954e+00 2.915743958953997961e-02
-2.509999999999999787e+00 2.975165562913928419e-02
-2.509500000000000064e+00 3.034601689301086314e-02
-2.508999999999999897e+00 3.094052352551368568e-02
-2.508500000000000174e+00 3.153517567119634712e-02
-2.508000000000000007e+00 3.212997347480106569e-02
-2.507499999999999840e+00 3.272491708126057386e-02
-2.507000000000000117e+00 3.332000663569989474e-02
-2.506499999999999950e+00 3.391524228343845149e-02
-2.506000000000000227e+00 3.451062416998640359e-02
-2.505500000000000060e+00 3.510615244104942079e-02
-2.504999999999999893e+00 3.570182724252501938e-02
-2.504500000000000171e+00 3.629764872050489366e-02
-2.504000000000000004e+00 3.689361702127658127e-02
-2.503499999999999837e+00 3.748973229132046558e-02
-2.503000000000000114e+00 3.808599467731188515e-02
-2.502499999999999947e+00 3.868240432612324309e-02
-2.501999999999999780e+00 3.927896138482045441e-02
-2.501500000000000057e+00 3.987566600066594358e-02
-2.500999999999999890e+00 4.047251832111942171e-02
-2.500500000000000167e+00 4.106951849383522202e-02


==> data/rulkov_alpha4_2.dat <==
-3.000000000000000000e+00 -1.000000000000000000e+00
-2.999950000000000117e+00 -9.610997949061268475e-01
-2.999899999999999789e+00 -9.480323044748835137e-01
-2.999849999999999905e+00 -9.405064697076588320e-01
-2.999800000000000022e+00 -9.303143190293218234e-01
-2.999750000000000139e+00 -9.279084792253614600e-01
-2.999699999999999811e+00 -9.199785503833914913e-01
-2.999649999999999928e+00 -9.070829315011590399e-01
-2.999600000000000044e+00 -9.077015892761168825e-01
-2.999550000000000161e+00 -8.966607021742759587e-01
-2.999499999999999833e+00 -9.031617947915390188e-01
-2.999449999999999950e+00 -8.880308118640040105e-01
-2.999400000000000066e+00 -8.832011033283500012e-01
-2.999350000000000183e+00 -8.891423561024002220e-01
-2.999299999999999855e+00 -8.825003897204413139e-01
-2.999249999999999972e+00 -8.824086581981391841e-01
-2.999200000000000088e+00 -8.639165472171015381e-01
-2.999150000000000205e+00 -8.780634571669854171e-01
-2.999099999999999877e+00 -8.722514652299628857e-01
-2.999049999999999994e+00 -8.700876917686163337e-01
-2.999000000000000110e+00 -8.711805044527356490e-01
-2.998949999999999783e+00 -8.489626013345060729e-01
-2.998899999999999899e+00 -8.601164386959199160e-01
-2.998850000000000016e+00 -8.412481297340130837e-01
-2.998800000000000132e+00 -8.590610894962484867e-01
-2.998749999999999805e+00 -8.486250641235332237e-01
-2.998699999999999921e+00 -8.381332632470066546e-01
-2.998650000000000038e+00 -8.598252019187703210e-01
-2.998600000000000154e+00 -8.560482086903061782e-01
-2.998549999999999827e+00 -8.534044721351892182e-01
-2.998499999999999943e+00 -8.519270432021105455e-01
-2.998450000000000060e+00 -8.515276069540332893e-01
-2.998400000000000176e+00 -8.206990490732478660e-01
-2.998349999999999849e+00 -8.257385095307636647e-01
-2.998299999999999965e+00 -8.311120411725816393e-01
-2.998250000000000082e+00 -8.363957822440987178e-01
-2.998200000000000198e+00 -8.413819511385002281e-01
-2.998149999999999871e+00 -8.159523999107255454e-01
-2.998099999999999987e+00 -8.267659895240074830e-01
-2.998050000000000104e+00 -8.351595716490618493e-01
-2.998000000000000220e+00 -8.115527022388994149e-01
-2.997949999999999893e+00 -8.250224117901094889e-01
-2.997900000000000009e+00 -8.347200588628117535e-01
-2.997850000000000126e+00 -8.164037069969500848e-01
-2.997799999999999798e+00 -8.289703654520325093e-01
-2.997749999999999915e+00 -8.101151466641436372e-01
-2.997700000000000031e+00 -8.249979785228728213e-01
-2.997650000000000148e+00 -8.066320252408460956e-01
-2.997599999999999820e+00 -8.228674938912974302e-01
-2.997549999999999937e+00 -8.058860641599495667e-01
-2.997500000000000053e+00 -8.224021116010707955e-01
-2.997450000000000170e+00 -8.073488781661407598e-01
-2.997399999999999842e+00 -7.854118655802532212e-01
-2.997349999999999959e+00 -8.103089737076427657e-01
-2.997300000000000075e+00 -7.926735075091028149e-01
-2.997250000000000192e+00 -8.141165616395497073e-01
-2.997199999999999864e+00 -8.000626567745936502e-01
-2.997149999999999981e+00 -7.805750568639920894e-01
-2.997100000000000097e+00 -8.070600251570422268e-01
-2.997050000000000214e+00 -7.926764119596809710e-01
-2.996999999999999886e+00 -7.727813054276696514e-01
-2.996950000000000003e+00 -8.025202297676589103e-01
-2.996900000000000119e+00 -7.886989422786895299e-01
-2.996849999999999792e+00 -7.700364626538046542e-01
-2.996799999999999908e+00 -8.005053727676761932e-01
-2.996750000000000025e+00 -7.879663378550144648e-01
-2.996700000000000141e+00 -7.716790760701884855e-01
-2.996649999999999814e+00 -8.006452461873461157e-01
-2.996599999999999930e+00 -7.897607383709612794e-01
-2.996550000000000047e+00 -7.762302680359671747e-01
-2.996500000000000163e+00 -7.584388083067300501e-01
-2.996449999999999836e+00 -7.931922371877438982e-01
-2.996399999999999952e+00 -7.822434852156144869e-01
-2.996350000000000069e+00 -7.687126717586417746e-01
-2.996300000000000185e+00 -7.510940806959229832e-01
-2.996249999999999858e+00 -7.887119848601635841e-01
-2.996199999999999974e+00 -7.783825068062005803e-01
-2.996150000000000091e+00 -7.658601197465083610e-01
-2.996100000000000207e+00 -7.500221992606856958e-01
-2.996049999999999880e+00 -7.870696223136275371e-01
-2.995999999999999996e+00 -7.778520606072231169e-01
-2.995950000000000113e+00 -7.669786954807571444e-01
-2.995900000000000230e+00 -7.537521449278680175e-01
-2.995849999999999902e+00 -7.877202134591668736e-01
-2.995800000000000018e+00 -7.798216367224791723e-01
-2.995750000000000135e+00 -7.707729191025353144e-01
-2.995699999999999807e+00 -7.601912491751784406e-01
-2.995649999999999924e+00 -7.474766108451879054e-01
-2.995600000000000041e+00 -7.833606023059582757e-01
-2.995550000000000157e+00 -7.759956069184656968e-01
-2.995499999999999829e+00 -7.676738869004637866e-01
-2.995449999999999946e+00 -7.581155428458875578e-01
-2.995400000000000063e+00 -7.469037846560899752e-01
-2.995350000000000179e+00 -7.333836208086655928e-01
-2.995299999999999851e+00 -7.752102051743420263e-01
-2.995249999999999968e+00 -7.679499381361358790e-01
-2.995200000000000085e+00 -7.597953600851119482e-01
-2.995150000000000201e+00 -7.505010544217326496e-01
-2.995099999999999874e+00 -7.397103415226979894e-01
-2.995049999999999990e+00 -7.268800007615224823e-01
-2.995000000000000107e+00 -7.705887639138927492e-01
-2.994950000000000223e+00 -7.638728024535520467e-01
-2.994899999999999896e+00 -7.564252668289559445e-01
-2.994850000000000012e+00 -7.480708114682967924e-01
-2.994800000000000129e+00 -7.385657653064252592e-01
-2.994749999999999801e+00 -7.275591784526407313e-01
-2.994699999999999918e+00 -7.145229217883495298e-01
-2.994650000000000034e+00 -7.632655060745625608e-01
-2.994600000000000151e+00 -7.568331566731846261e-01
-2.994549999999999823e+00 -7.497575629446622258e-01
-2.994499999999999940e+00 -7.418986522633396197e-01
-2.994450000000000056e+00 -7.330673455696649077e-01
-2.994400000000000173e+00 -7.230008094918467521e-01
-2.994349999999999845e+00 -7.113205739986068199e-01
-2.994299999999999962e+00 -7.598219487547558382e-01
-2.994250000000000078e+00 -7.540403669809359055e-01
-2.994200000000000195e+00 -7.477630166490418784e-01
-2.994149999999999867e+00 -7.408982245918988019e-01
-2.994099999999999984e+00 -7.333274505706010027e-01
-2.994050000000000100e+00 -7.248941046956914880e-01
-2.994000000000000217e+00 -7.153861082947016170e-01
-2.993949999999999889e+00 -7.045076301431251187e-01
-2.993900000000000006e+00 -7.546501371628056010e-01
-2.993850000000000122e+00 -7.493502763006872902e-01
-2.993800000000000239e+00 -7.436524962722242948e-01
-2.993749999999999911e+00 -7.374928944823559984e-01
-2.993700000000000028e+00 -7.307914764712667433e-01
-2.993650000000000144e+00 -7.234464707530393612e-01
-2.993599999999999817e+00 -7.153259817516890440e-01
-2.993549999999999933e+00 -7.062553815324255080e-01
-2.993500000000000050e+00 -6.959976306966623172e-01
-2.993450000000000166e+00 -7.485733173932161977e-01
-2.993399999999999839e+00 -7.436863840553427085e-01
-2.993349999999999955e+00 -7.384763124599759143e-01
-2.993300000000000072e+00 -7.328977239453547954e-01
-2.993250000000000188e+00 -7.268953381210545572e-01
-2.993199999999999861e+00 -7.204009720861428434e-01
-2.993149999999999977e+00 -7.133293480526458064e-01
-2.993100000000000094e+00 -7.055721100891158004e-01
-2.993050000000000210e+00 -6.969890768225581734e-01
-2.992999999999999883e+00 -6.873950973063537306e-01
-2.992949999999999999e+00 -7.422810182324758310e-01
-2.992900000000000116e+00 -7.377943317411704838e-01
-2.992850000000000232e+00 -7.330477289843763122e-01
-2.992799999999999905e+00 -7.280094252589636161e-01
-2.992750000000000021e+00 -7.226416450996401286e-01
-2.992700000000000138e+00 -7.168990678052556964e-01
-2.992649999999999810e+00 -7.107267495806183222e-01
-2.992599999999999927e+00 -7.040573015392186385e-01
-2.992550000000000043e+00 -6.968069887438430587e-01
-2.992500000000000160e+00 -6.888702302227611707e-01
-2.992449999999999832e+00 -6.801116703488929716e-01
-2.992399999999999949e+00 -7.363588164521138735e-01
-2.992350000000000065e+00 -7.322878615490109322e-01
-2.992300000000000182e+00 -7.280130011600367546e-01
-2.992249999999999854e+00 -7.235127786168094044e-01
-2.992199999999999971e+00 -7.187622822380732579e-01
-2.992150000000000087e+00 -7.137323853860302325e-01
-2.992100000000000204e+00 -7.083887714799754765e-01
-2.992049999999999876e+00 -7.026906684601501585e-01
-2.991999999999999993e+00 -6.965891850601212409e-01
-2.991950000000000109e+00 -6.900250927921083299e-01
-2.991900000000000226e+00 -6.829258230029596755e-01
-2.991849999999999898e+00 -6.752013310690961889e-01
-2.991800000000000015e+00 -6.667382906437805401e-01
-2.991750000000000131e+00 -7.276299731201107956e-01
-2.991700000000000248e+00 -7.238422019082000336e-01
-2.991649999999999920e+00 -7.198861839169637955e-01
-2.991600000000000037e+00 -7.157462988006403348e-01
-2.991550000000000153e+00 -7.114047209522840198e-01
-2.991499999999999826e+00 -7.068409969490864198e-01
-2.991449999999999942e+00 -7.020315195294744015e-01
-2.991400000000000059e+00 -6.969488668873562442e-01
-2.991350000000000176e+00 -6.915609647432980900e-01
-2.991299999999999848e+00 -6.858300124621093952e-01
-2.991249999999999964e+00 -6.797110909949165558e-01
-2.991200000000000081e+00 -6.731503357646023700e-01
-2.991150000000000198e+00 -6.660825055575468889e-01
-2.991099999999999870e+00 -6.584276987264402470e-01
-2.991049999999999986e+00 -7.208048451525375100e-01
-2.991000000000000103e+00 -7.173879788035032457e-01
-2.990950000000000220e+00 -7.138409730984407453e-01
-2.990899999999999892e+00 -7.101534996064599037e-01
-2.990850000000000009e+00 -7.063139903734109160e-01
-2.990800000000000125e+00 -7.023094372217437709e-01
-2.990750000000000242e+00 -6.981251497856127974e-01
-2.990699999999999914e+00 -6.937444618993574563e-01
-2.990650000000000031e+00 -6.891483728399000475e-01
-2.990600000000000147e+00 -6.843151057051221064e-01
-2.990549999999999820e+00 -6.792195594461881702e-01
-2.990499999999999936e+00 -6.738326230968784136e-01
-2.990450000000000053e+00 -6.681203095784450374e-01
-2.990400000000000169e+00 -6.620426506171215308e-01
-2.990349999999999842e+00 -6.555522714997469302e-01
-2.990299999999999958e+00 -6.485925310359165197e-01
-2.990250000000000075e+00 -7.130745429455440654e-01
-2.990200000000000191e+00 -7.099885993936062567e-01
-2.990149999999999864e+00 -7.068018935470796738e-01
-2.990099999999999980e+00 -7.035075866612743312e-01
-2.990050000000000097e+00 -7.000981415818451348e-01
-2.990000000000000213e+00 -6.965652270062624440e-01
-2.989949999999999886e+00 -6.928996051696125758e-01
-2.989900000000000002e+00 -6.890909994635975311e-01
-2.989850000000000119e+00 -6.851279376239332031e-01
-2.989800000000000235e+00 -6.809975649953711185e-01
-2.989749999999999908e+00 -6.766854209157284750e-01
-2.989700000000000024e+00 -6.721751693368041014e-01
-2.989650000000000141e+00 -6.674482722524426315e-01
-2.989600000000000257e+00 -6.624835911043119863e-01
-2.989549999999999930e+00 -6.572568967475084234e-01
-2.989500000000000046e+00 -6.517402623073119683e-01
-2.989450000000000163e+00 -6.459013046403659919e-01
-2.989399999999999835e+00 -6.397022280932757043e-01
-2.989349999999999952e+00 -6.330986072607934778e-01
-2.989300000000000068e+00 -7.026953399423296887e-01
-2.989250000000000185e+00 -6.998608976543257976e-01
-2.989199999999999857e+00 -6.969458392102619859e-01
-2.989149999999999974e+00 -6.939454134427230914e-01
-2.989100000000000090e+00 -6.908544497952608943e-01
-2.989050000000000207e+00 -6.876673088583893367e-01
-2.988999999999999879e+00 -6.843778255708333758e-01
-2.988949999999999996e+00 -6.809792437692777645e-01
-2.988900000000000112e+00 -6.774641404897898678e-01
-2.988850000000000229e+00 -6.738243380772256375e-01
-2.988799999999999901e+00 -6.700508017215256462e-01
-2.988750000000000018e+00 -6.661335194913546864e-01
-2.988700000000000134e+00 -6.620613612371625267e-01
-2.988650000000000251e+00 -6.578219118469954552e-01
-2.988599999999999923e+00 -6.534012731928174889e-01
-2.988550000000000040e+00 -6.487838276240606161e-01
-2.988500000000000156e+00 -6.439519539297122730e-01
-2.988449999999999829e+00 -6.388856841460033298e-01
-2.988399999999999945e+00 -6.335622862060152904e-01
-2.988350000000000062e+00 -6.279557528982878667e-01
-2.988300000000000178e+00 -6.220361714721517332e-01
-2.988249999999999851e+00 -6.938220813671975851e-01
-2.988199999999999967e+00 -6.912863931603138168e-01
-2.988150000000000084e+00 -6.886897131074728451e-01
-2.988100000000000200e+00 -6.860290041388841242e-01
-2.988049999999999873e+00 -6.833010035545470373e-01
-2.987999999999999989e+00 -6.805022007159090558e-01
-2.987950000000000106e+00 -6.776288119756939121e-01
-2.987900000000000222e+00 -6.746767524340453459e-01
-2.987849999999999895e+00 -6.716416040359658446e-01
-2.987800000000000011e+00 -6.685185794388853742e-01
-2.987750000000000128e+00 -6.653024809730834210e-01
-2.987700000000000244e+00 -6.619876538915673292e-01
-2.987649999999999917e+00 -6.585679329497988732e-01
-2.987600000000000033e+00 -6.550365811668175109e-01
-2.987550000000000150e+00 -6.513862193853299232e-01
-2.987499999999999822e+00 -6.476087449615945957e-01
-2.987449999999999939e+00 -6.436952375579982899e-01
-2.987400000000000055e+00 -6.396358495649178133e-01
-2.987350000000000172e+00 -6.354196781202601230e-01
-2.987299999999999844e+00 -6.310346149872341215e-01
-2.987249999999999961e+00 -6.264671696540996537e-01
-2.987200000000000077e+00 -6.217022598708541459e-01
-2.987150000000000194e+00 -6.167229623602706878e-01
-2.987099999999999866e+00 -6.115102145206587902e-01
-2.987049999999999983e+00 -6.060424554297155764e-01
-2.987000000000000099e+00 -6.825563951418891495e-01
-2.986950000000000216e+00 -6.802645006331715649e-01
-2.986899999999999888e+00 -6.779255862659885334e-01
-2.986850000000000005e+00 -6.755376578246339303e-01
-2.986800000000000122e+00 -6.730985953732342431e-01
-2.986750000000000238e+00 -6.706061427462909341e-01
-2.986699999999999910e+00 -6.680578959430661934e-01
-2.986650000000000027e+00 -6.654512902887173009e-01
-2.986600000000000144e+00 -6.627835862043699455e-01
-2.986550000000000260e+00 -6.600518534054323760e-01
-2.986499999999999932e+00 -6.572529533192004170e-01
-2.986450000000000049e+00 -6.543835194809449751e-01
-2.986400000000000166e+00 -6.514399356284442666e-01
-2.986349999999999838e+00 -6.484183111710681846e-01
-2.986299999999999955e+00 -6.453144536544987986e-01
-2.986250000000000071e+00 -6.421238377786251394e-01
-2.986200000000000188e+00 -6.388415704502290460e-01
-2.986149999999999860e+00 -6.354623512596491164e-01
-2.986099999999999977e+00 -6.319804276608553817e-01
-2.986050000000000093e+00 -6.283895440004991784e-01
-2.986000000000000210e+00 -6.246828833805151415e-01
-2.985949999999999882e+00 -6.208530011407115135e-01
-2.985899999999999999e+00 -6.168917485073939222e-01
-2.985850000000000115e+00 -6.127901846557495258e-01
-2.985800000000000232e+00 -6.085384750685884914e-01
-2.985749999999999904e+00 -6.041257736160968728e-01
-2.985700000000000021e+00 -5.995400852129305624e-01
-2.985650000000000137e+00 -5.947681051919986306e-01
-2.985600000000000254e+00 -5.897950306309059920e-01
-2.985549999999999926e+00 -6.707742969298928770e-01
-2.985500000000000043e+00 -6.687218921984923181e-01
-2.985450000000000159e+00 -6.666340136355086710e-01
-2.985399999999999832e+00 -6.645093942770413653e-01
-2.985349999999999948e+00 -6.623467001203150462e-01
-2.985300000000000065e+00 -6.601445254351095970e-01
-2.985250000000000181e+00 -6.579013876675846584e-01
-2.985199999999999854e+00 -6.556157218937747055e-01
-2.985149999999999970e+00 -6.532858747753061968e-01
-2.985100000000000087e+00 -6.509100979635003004e-01
-2.985050000000000203e+00 -6.484865408920480467e-01
-2.984999999999999876e+00 -6.460132428899397761e-01
-2.984949999999999992e+00 -6.434881245382081394e-01
-2.984900000000000109e+00 -6.409089781832651989e-01
-2.984850000000000225e+00 -6.382734575086865814e-01
-2.984799999999999898e+00 -6.355790660531721592e-01
-2.984750000000000014e+00 -6.328231445474049588e-01
-2.984700000000000131e+00 -6.300028569238523835e-01
-2.984650000000000247e+00 -6.271151748333476661e-01
-2.984599999999999920e+00 -6.241568604772764761e-01
-2.984550000000000036e+00 -6.211244475358634887e-01
-2.984500000000000153e+00 -6.180142199393244828e-01
-2.984450000000000269e+00 -6.148221881898764396e-01
-2.984399999999999942e+00 -6.115440628955900459e-01
-2.984350000000000058e+00 -6.081752251227972028e-01
-2.984300000000000175e+00 -6.047106931079400116e-01
-2.984249999999999847e+00 -6.011450847935804198e-01
-2.984199999999999964e+00 -5.974725755597292132e-01
-2.984150000000000080e+00 -5.936868504111471045e-01
-2.984100000000000197e+00 -5.897810497484726744e-01
-2.984049999999999869e+00 -5.857477076894251899e-01
-2.983999999999999986e+00 -5.815786817113822726e-01
-2.983950000000000102e+00 -5.772650721483719716e-01
-2.983900000000000219e+00 -5.727971297853884369e-01
-2.983849999999999891e+00 -6.582067772684365714e-01
-2.983800000000000008e+00 -6.563839269193512127e-01
-2.983750000000000124e+00 -6.545348412617866263e-01
-2.983700000000000241e+00 -6.526587397013217107e-01
-2.983649999999999913e+00 -6.507548073356349549e-01
-2.983600000000000030e+00 -6.488221929672725041e-01
-2.983550000000000146e+00 -6.468600069735733760e-01
-2.983500000000000263e+00 -6.448673190216978046e-01
-2.983449999999999935e+00 -6.428431556150995263e-01
-2.983400000000000052e+00 -6.407864974568538985e-01
-2.983350000000000168e+00 -6.386962766131056846e-01
-2.983299999999999841e+00 -6.365713734589597550e-01
-2.983249999999999957e+00 -6.344106133867993824e-01
-2.983200000000000074e+00 -6.322127632546090670e-01
-2.983150000000000190e+00 -6.299765275503250717e-01
-2.983099999999999863e+00 -6.277005442446793593e-01
-2.983049999999999979e+00 -6.253833803026305205e-01
-2.983000000000000096e+00 -6.230235268194372900e-01
-2.982950000000000212e+00 -6.206193937443869046e-01
-2.982899999999999885e+00 -6.181693041500402330e-01
-2.982850000000000001e+00 -6.156714880005019763e-01
-2.982800000000000118e+00 -6.131240753661495457e-01
-2.982750000000000234e+00 -6.105250890264364294e-01
-2.982699999999999907e+00 -6.078724363946254039e-01
-2.982650000000000023e+00 -6.051639006904604434e-01
-2.982600000000000140e+00 -6.023971312766860375e-01
-2.982550000000000257e+00 -5.995696330654843864e-01
-2.982499999999999929e+00 -5.966787548872951596e-01
-2.982450000000000045e+00 -5.937216767011384011e-01
-2.982400000000000162e+00 -5.906953955080900265e-01
-2.982350000000000279e+00 -5.875967098113661358e-01
-2.982299999999999951e+00 -5.844222024434114759e-01
-2.982250000000000068e+00 -5.811682215554029307e-01
-2.982200000000000184e+00 -5.778308595335990283e-01
-2.982149999999999856e+00 -5.744059295729463388e-01
-2.982099999999999973e+00 -5.708889395966253444e-01
-2.982050000000000090e+00 -5.672750631616038097e-01
-2.982000000000000206e+00 -5.635591069344416670e-01
-2.981949999999999878e+00 -5.597354742533066085e-01
-2.981899999999999995e+00 -5.557981242132329358e-01
-2.981850000000000112e+00 -6.450757030523428526e-01
-2.981800000000000228e+00 -6.434750984965327270e-01
-2.981749999999999901e+00 -6.418556071051219059e-01
-2.981700000000000017e+00 -6.402167673869368913e-01
-2.981650000000000134e+00 -6.385581012358790831e-01
-2.981600000000000250e+00 -6.368791131446320808e-01
-2.981549999999999923e+00 -6.351792893721769362e-01
-2.981500000000000039e+00 -6.334580970621558338e-01
-2.981450000000000156e+00 -6.317149833083802735e-01
-2.981400000000000272e+00 -6.299493741639675681e-01
-2.981349999999999945e+00 -6.281606735898539462e-01
-2.981300000000000061e+00 -6.263482623384407644e-01
-2.981250000000000178e+00 -6.245114967673623951e-01
-2.981199999999999850e+00 -6.226497075784085400e-01
-2.981149999999999967e+00 -6.207621984759539302e-01
-2.981100000000000083e+00 -6.188482447385001972e-01
-2.981050000000000200e+00 -6.169070916970268437e-01
-2.980999999999999872e+00 -6.149379531126235587e-01
-2.980949999999999989e+00 -6.129400094456262105e-01
-2.980900000000000105e+00 -6.109124060074280216e-01
-2.980850000000000222e+00 -6.088542509857388652e-01
-2.980799999999999894e+00 -6.067646133328128411e-01
-2.980750000000000011e+00 -6.046425205054207774e-01
-2.980700000000000127e+00 -6.024869560439394256e-01
-2.980650000000000244e+00 -6.002968569773559082e-01
-2.980599999999999916e+00 -5.980711110388042817e-01
-2.980550000000000033e+00 -5.958085536756368983e-01
-2.980500000000000149e+00 -5.935079648354206761e-01
-2.980450000000000266e+00 -5.911680655084606828e-01
-2.980399999999999938e+00 -5.887875140044808164e-01
-2.980350000000000055e+00 -5.863649019393603057e-01
-2.980300000000000171e+00 -5.838987499047459950e-01
-2.980250000000000288e+00 -5.813875027911508120e-01
-2.980199999999999960e+00 -5.788295247311239233e-01
-2.980150000000000077e+00 -5.762230936260832603e-01
-2.980100000000000193e+00 -5.735663952155499734e-01
-2.980049999999999866e+00 -5.708575166437740434e-01
-2.979999999999999982e+00 -5.680944394727608371e-01
-2.979950000000000099e+00 -5.652750320847781396e-01
-2.979900000000000215e+00 -5.623970414112511307e-01
-2.979849999999999888e+00 -5.594580839166337638e-01
-2.979800000000000004e+00 -5.564556357575175527e-01
-2.979750000000000121e+00 -5.533870220267201878e-01
-2.979700000000000237e+00 -5.502494049817017174e-01
-2.979649999999999910e+00 -5.470397711424468401e-01
-2.979600000000000026e+00 -5.437549171298465822e-01
-2.979550000000000143e+00 -5.403914340977278297e-01
-2.979500000000000259e+00 -5.369456905925962253e-01
-2.979449999999999932e+00 -6.305559578376044305e-01
-2.979400000000000048e+00 -6.291603811613302177e-01
-2.979350000000000165e+00 -6.277514590366928271e-01
-2.979300000000000281e+00 -6.263289265341801526e-01
-2.979249999999999954e+00 -6.248925109929538424e-01
-2.979200000000000070e+00 -6.234419317249830783e-01
-2.979150000000000187e+00 -6.219768997050342252e-01
-2.979099999999999859e+00 -6.204971172460005402e-01
-2.979049999999999976e+00 -6.190022776586623365e-01
-2.979000000000000092e+00 -6.174920648947967994e-01
-2.978950000000000209e+00 -6.159661531729900830e-01
-2.978899999999999881e+00 -6.144242065859001345e-01
-2.978849999999999998e+00 -6.128658786880720744e-01
-2.978800000000000114e+00 -6.112908120628821607e-01
-2.978750000000000231e+00 -6.096986378677329288e-01
-2.978699999999999903e+00 -6.080889753558540445e-01
-2.978650000000000020e+00 -6.064614313735782192e-01
-2.978600000000000136e+00 -6.048155998312265691e-01
-2.978550000000000253e+00 -6.031510611464057092e-01
-2.978499999999999925e+00 -6.014673816576303622e-01
-2.978450000000000042e+00 -5.997641130066532211e-01
-2.978400000000000158e+00 -5.980407914872591935e-01
-2.978350000000000275e+00 -5.962969373586541888e-01
-2.978299999999999947e+00 -5.945320541209309084e-01
-2.978250000000000064e+00 -5.927456277503027060e-01
-2.978200000000000180e+00 -5.909371258911868541e-01
-2.978150000000000297e+00 -5.891059970025991355e-01
-2.978099999999999969e+00 -5.872516694555006689e-01
-2.978050000000000086e+00 -5.853735505779714687e-01
-2.978000000000000203e+00 -5.834710256443176313e-01
-2.977949999999999875e+00 -5.815434568045956265e-01
-2.977899999999999991e+00 -5.795901819501807495e-01
-2.977850000000000108e+00 -5.776105135106707200e-01
-2.977800000000000225e+00 -5.756037371775836187e-01
-2.977749999999999897e+00 -5.735691105492213282e-01
-2.977700000000000014e+00 -5.715058616911788958e-01
-2.977650000000000130e+00 -5.694131876058969866e-01
-2.977600000000000247e+00 -5.672902526049301564e-01
-2.977549999999999919e+00 -5.651361865761499459e-01
-2.977500000000000036e+00 -5.629500831381892834e-01
-2.977450000000000152e+00 -5.607309976729615286e-01
-2.977400000000000269e+00 -5.584779452272699007e-01
-2.977349999999999941e+00 -5.561898982726668494e-01
-2.977300000000000058e+00 -5.538657843125762703e-01
-2.977250000000000174e+00 -5.515044833238521571e-01
-2.977200000000000291e+00 -5.491048250197768654e-01
-2.977149999999999963e+00 -5.466655859192097733e-01
-2.977100000000000080e+00 -5.441854862058341791e-01
-2.977050000000000196e+00 -5.416631863594901786e-01
-2.976999999999999869e+00 -5.390972835401801611e-01
-2.976949999999999985e+00 -5.364863077030764815e-01
-2.976900000000000102e+00 -5.338287174205889052e-01
-2.976850000000000218e+00 -5.311228953856287349e-01
-2.976799999999999891e+00 -5.283671435669423655e-01
-2.976750000000000007e+00 -5.255596779846740674e-01
-2.976700000000000124e+00 -5.226986230705130687e-01
-2.976650000000000240e+00 -5.197820055737594203e-01
-2.976599999999999913e+00 -5.168077479693321541e-01
-2.976550000000000029e+00 -5.137736613198056190e-01
-2.976500000000000146e+00 -6.135633638386509547e-01
-2.976450000000000262e+00 -6.123499921947396230e-01
-2.976399999999999935e+00 -6.111272903446673954e-01
-2.976350000000000051e+00 -6.098951089279122106e-01
-2.976300000000000168e+00 -6.086532950772560735e-01
-2.976250000000000284e+00 -6.074016923110643340e-01
-2.976199999999999957e+00 -6.061401404214237232e-01
-2.976150000000000073e+00 -6.048684753581038409e-01
-2.976100000000000190e+00 -6.035865291079252071e-01
-2.976050000000000306e+00 -6.022941295695993791e-01
-2.975999999999999979e+00 -6.009911004236203613e-01
-2.975950000000000095e+00 -5.996772609971389167e-01
-2.975900000000000212e+00 -5.983524261233680308e-01
-2.975849999999999884e+00 -5.970164059955430647e-01
-2.975800000000000001e+00 -5.956690060150002797e-01
-2.975750000000000117e+00 -5.943100266330504367e-01
-2.975700000000000234e+00 -5.929392631865476604e-01
-2.975649999999999906e+00 -5.915565057266610749e-01
-2.975600000000000023e+00 -5.901615388406677987e-01
-2.975550000000000139e+00 -5.887541414662351702e-01
-2.975500000000000256e+00 -5.873340866980555353e-01
-2.975449999999999928e+00 -5.859011415862729333e-01
-2.975400000000000045e+00 -5.844550669264438891e-01
-2.975350000000000161e+00 -5.829956170403515214e-01
-2.975300000000000278e+00 -5.815225395475794867e-01
-2.975249999999999950e+00 -5.800355751270319660e-01
-2.975200000000000067e+00 -5.785344572681286879e-01
-2.975150000000000183e+00 -5.770189120109108227e-01
-2.975100000000000300e+00 -5.754886576747227922e-01
-2.975049999999999972e+00 -5.739434045746876212e-01
-2.975000000000000089e+00 -5.723828547254457000e-01
-2.974950000000000205e+00 -5.708067015313030845e-01
-2.974899999999999878e+00 -5.692146294622963953e-01
-2.974849999999999994e+00 -5.676063137152888016e-01
-2.974800000000000111e+00 -5.659814198591255341e-01
-2.974750000000000227e+00 -5.643396034633176850e-01
-2.974699999999999900e+00 -5.626805097089770946e-01
-2.974650000000000016e+00 -5.610037729813190932e-01
-2.974600000000000133e+00 -5.593090164423851762e-01
-2.974550000000000249e+00 -5.575958515831017648e-01
-2.974499999999999922e+00 -5.558638777533871922e-01
-2.974450000000000038e+00 -5.541126816690845613e-01
-2.974400000000000155e+00 -5.523418368941780399e-01
-2.974350000000000271e+00 -5.505509032971444006e-01
-2.974299999999999944e+00 -5.487394264796072729e-01
-2.974250000000000060e+00 -5.469069371759024412e-01
-2.974200000000000177e+00 -5.450529506214322195e-01
-2.974150000000000293e+00 -5.431769658883214280e-01
-2.974099999999999966e+00 -5.412784651860040874e-01
-2.974050000000000082e+00 -5.393569131248653337e-01
-2.974000000000000199e+00 -5.374117559402171729e-01
-2.973950000000000315e+00 -5.354424206745593828e-01
-2.973899999999999988e+00 -5.334483143151023121e-01
-2.973850000000000104e+00 -5.314288228838766059e-01
-2.973800000000000221e+00 -5.293833104771283882e-01
-2.973749999999999893e+00 -5.273111182508674055e-01
-2.973700000000000010e+00 -5.252115633489601310e-01
-2.973650000000000126e+00 -5.230839377696797632e-01
-2.973600000000000243e+00 -5.209275071668811874e-01
-2.973549999999999915e+00 -5.187415095810661292e-01
-2.973500000000000032e+00 -5.165251540957115362e-01
-2.973450000000000149e+00 -5.142776194132834267e-01
-2.973400000000000265e+00 -5.119980523457313693e-01
-2.973349999999999937e+00 -5.096855662130188591e-01
-2.973300000000000054e+00 -5.073392391432685056e-01
-2.973250000000000171e+00 -5.049581122671137345e-01
-2.973200000000000287e+00 -5.025411877987993048e-01
-2.973149999999999959e+00 -5.000874269953460294e-01
-2.973100000000000076e+00 -4.975957479848305831e-01
-2.973050000000000193e+00 -4.950650234534931804e-01
-2.973000000000000309e+00 -4.924940781812528479e-01
-2.972949999999999982e+00 -4.898816864135250859e-01
-2.972900000000000098e+00 -4.872265690567313956e-01
-2.972850000000000215e+00 -5.943517779268232548e-01
-2.972799999999999887e+00 -5.933059498653523445e-01
-2.972750000000000004e+00 -5.922537509660342758e-01
-2.972700000000000120e+00 -5.911951001318771493e-01
-2.972650000000000237e+00 -5.901299147553267233e-01
-2.972599999999999909e+00 -5.890581106814918311e-01
-2.972550000000000026e+00 -5.879796021703442843e-01
-2.972500000000000142e+00 -5.868943018576587844e-01
-2.972450000000000259e+00 -5.858021207148886855e-01
-2.972399999999999931e+00 -5.847029680077590053e-01
-2.972350000000000048e+00 -5.835967512536549551e-01
-2.972300000000000164e+00 -5.824833761775850549e-01
-2.972250000000000281e+00 -5.813627466669110122e-01
-2.972199999999999953e+00 -5.802347647245912343e-01
-2.972150000000000070e+00 -5.790993304210280135e-01
-2.972100000000000186e+00 -5.779563418442960065e-01
-2.972050000000000303e+00 -5.768056950489121038e-01
-2.971999999999999975e+00 -5.756472840029180915e-01
-2.971950000000000092e+00 -5.744810005333026437e-01
-2.971900000000000208e+00 -5.733067342696089863e-01
-2.971849999999999881e+00 -5.721243725857786400e-01
-2.971799999999999997e+00 -5.709338005401354277e-01
-2.971750000000000114e+00 -5.697349008132795989e-01
-2.971700000000000230e+00 -5.685275536440774768e-01
-2.971649999999999903e+00 -5.673116367634473134e-01
-2.971600000000000019e+00 -5.660870253260128493e-01
-2.971550000000000136e+00 -5.648535918393714494e-01
-2.971500000000000252e+00 -5.636112060910807298e-01
-2.971449999999999925e+00 -5.623597350730968891e-01
-2.971400000000000041e+00 -5.610990429037240323e-01
-2.971350000000000158e+00 -5.598289907467804971e-01
-2.971300000000000274e+00 -5.585494367280646744e-01
-2.971249999999999947e+00 -5.572602358488571994e-01
-2.971200000000000063e+00 -5.559612398965206870e-01
-2.971150000000000180e+00 -5.546522973517745703e-01
-2.971100000000000296e+00 -5.533332532928628700e-01
-2.971049999999999969e+00 -5.520039492962096617e-01
-2.971000000000000085e+00 -5.506642233336201953e-01
-2.970950000000000202e+00 -5.493139096656411979e-01
-2.970900000000000318e+00 -5.479528387311739523e-01
-2.970849999999999991e+00 -5.465808370330048627e-01
-2.970800000000000107e+00 -5.451977270192129854e-01
-2.970750000000000224e+00 -5.438033269600376363e-01
-2.970699999999999896e+00 -5.423974508203198708e-01
-2.970650000000000013e+00 -5.409799081271547960e-01
-2.970600000000000129e+00 -5.395505038324418523e-01
-2.970550000000000246e+00 -5.381090381703579340e-01
-2.970499999999999918e+00 -5.366553065092929398e-01
-2.970450000000000035e+00 -5.351890991982217738e-01
-2.970400000000000151e+00 -5.337102014069509126e-01
-2.970350000000000268e+00 -5.322183929602841701e-01
-2.970299999999999940e+00 -5.307134481656531344e-01
-2.970250000000000057e+00 -5.291951356339585910e-01
-2.970200000000000173e+00 -5.276632180931901672e-01
-2.970150000000000290e+00 -5.261174521947242777e-01
-2.970099999999999962e+00 -5.245575883117127303e-01
-2.970050000000000079e+00 -5.229833703293842451e-01
-2.970000000000000195e+00 -5.213945354266366072e-01
-2.969950000000000312e+00 -5.197908138487593588e-01
-2.969899999999999984e+00 -5.181719286706559791e-01
-2.969850000000000101e+00 -5.165375955502790051e-01
-2.969800000000000217e+00 -5.148875224715161458e-01
-2.969749999999999890e+00 -5.132214094763420942e-01
-2.969700000000000006e+00 -5.115389483855113939e-01
-2.969650000000000123e+00 -5.098398225071042456e-01
-2.969600000000000239e+00 -5.081237063326228265e-01
-2.969549999999999912e+00 -5.063902652196970999e-01
-2.969500000000000028e+00 -5.046391550609312660e-01
-2.969450000000000145e+00 -5.028700219379327319e-01
-2.969400000000000261e+00 -5.010825017600194498e-01
-2.969349999999999934e+00 -4.992762198866123602e-01
-2.969300000000000050e+00 -4.974507907325222411e-01
-2.969250000000000167e+00 -4.956058173551141643e-01
-2.969200000000000284e+00 -4.937408910225385417e-01
-2.969149999999999956e+00 -4.918555907618520906e-01
-2.969100000000000072e+00 -4.899494828860651019e-01
-2.969050000000000189e+00 -4.880221204986958106e-01
-2.969000000000000306e+00 -4.860730429749103854e-01
-2.968949999999999978e+00 -4.841017754176836219e-01
-2.968900000000000095e+00 -4.821078280877318933e-01
-2.968850000000000211e+00 -4.800906958054903528e-01
-2.968800000000000328e+00 -4.780498573238270432e-01
-2.968750000000000000e+00 -4.759847746695204385e-01
-2.968700000000000117e+00 -4.738948924519373884e-01
-2.968650000000000233e+00 -4.717796371366170805e-01
-2.968599999999999905e+00 -4.696384162820148589e-01
-2.968550000000000022e+00 -4.674706177371225069e-01
-2.968500000000000139e+00 -4.652756087972771959e-01
-2.968450000000000255e+00 -4.630527353161005832e-01
-2.968399999999999928e+00 -4.608013207704372283e-01
-2.968350000000000044e+00 -5.741087904297536015e-01
-2.968300000000000161e+00 -5.732244590816759633e-01
-2.968250000000000277e+00 -5.723359758241707285e-01
-2.968199999999999950e+00 -5.714432996758187500e-01
-2.968150000000000066e+00 -5.705463890644686398e-01
-2.968100000000000183e+00 -5.696452018160822472e-01
-2.968050000000000299e+00 -5.687396951434068315e-01
-2.967999999999999972e+00 -5.678298256343278227e-01
-2.967950000000000088e+00 -5.669155492400289598e-01
-2.967900000000000205e+00 -5.659968212627491946e-01
-2.967850000000000321e+00 -5.650735963433739517e-01
-2.967799999999999994e+00 -5.641458284486648989e-01
-2.967750000000000110e+00 -5.632134708582441363e-01
-2.967700000000000227e+00 -5.622764761511732656e-01
-2.967649999999999899e+00 -5.613347961923189633e-01
-2.967600000000000016e+00 -5.603883821183430758e-01
-2.967550000000000132e+00 -5.594371843233288955e-01
-2.967500000000000249e+00 -5.584811524441157804e-01
-2.967449999999999921e+00 -5.575202353452375359e-01
-2.967400000000000038e+00 -5.565543811035339461e-01
-2.967350000000000154e+00 -5.555835369923195488e-01
-2.967300000000000271e+00 -5.546076494652270039e-01
-2.967249999999999943e+00 -5.536266641396175858e-01
-2.967200000000000060e+00 -5.526405257796215276e-01
-2.967150000000000176e+00 -5.516491782786769882e-01
-2.967100000000000293e+00 -5.506525646417073094e-01
-2.967049999999999965e+00 -5.496506269668166578e-01
-2.967000000000000082e+00 -5.486433064265531234e-01
-2.966950000000000198e+00 -5.476305432486336944e-01
-2.966900000000000315e+00 -5.466122766962430157e-01
-2.966849999999999987e+00 -5.455884450477910264e-01
-2.966800000000000104e+00 -5.445589855762036358e-01
-2.966750000000000220e+00 -5.435238345275748006e-01
-2.966700000000000337e+00 -5.424829270993722918e-01
-2.966650000000000009e+00 -5.414361974180089687e-01
-2.966600000000000126e+00 -5.403835785158930261e-01
-2.966550000000000242e+00 -5.393250023077705846e-01
-2.966499999999999915e+00 -5.382603995665344865e-01
-2.966450000000000031e+00 -5.371896998983960447e-01
-2.966400000000000148e+00 -5.361128317172918489e-01
-2.966350000000000264e+00 -5.350297222187223589e-01
-2.966299999999999937e+00 -5.339402973528100116e-01
-2.966250000000000053e+00 -5.328444817967062930e-01
-2.966200000000000170e+00 -5.317421989261289506e-01
-2.966150000000000286e+00 -5.306333707862415094e-01
-2.966099999999999959e+00 -5.295179180616580439e-01
-2.966050000000000075e+00 -5.283957600456919979e-01
-2.966000000000000192e+00 -5.272668146086544327e-01
-2.965950000000000308e+00 -5.261309981653522483e-01
-2.965899999999999981e+00 -5.249882256416478210e-01
-2.965850000000000097e+00 -5.238384104401064834e-01
-2.965800000000000214e+00 -5.226814644046015035e-01
-2.965750000000000330e+00 -5.215172977839876989e-01
-2.965700000000000003e+00 -5.203458191947085698e-01
-2.965650000000000119e+00 -5.191669355823672616e-01
-2.965600000000000236e+00 -5.179805521821041481e-01
-2.965549999999999908e+00 -5.167865724778994974e-01
-2.965500000000000025e+00 -5.155848981607261683e-01
-2.965450000000000141e+00 -5.143754290853567168e-01
-2.965400000000000258e+00 -5.131580632259959973e-01
-2.965349999999999930e+00 -5.119326966305812743e-01
-2.965300000000000047e+00 -5.106992233737496223e-01
-2.965250000000000163e+00 -5.094575355083151846e-01
-2.965200000000000280e+00 -5.082075230153786372e-01
-2.965149999999999952e+00 -5.069490737528925539e-01
-2.965100000000000069e+00 -5.056820734027093200e-01
-2.965050000000000185e+00 -5.044064054159171917e-01
-2.965000000000000302e+00 -5.031219509566088322e-01
-2.964949999999999974e+00 -5.018285888438435149e-01
-2.964900000000000091e+00 -5.005261954918861500e-01
-2.964850000000000207e+00 -4.992146448484842125e-01
-2.964800000000000324e+00 -4.978938083312796636e-01
-2.964749999999999996e+00 -4.965635547622117563e-01
-2.964700000000000113e+00 -4.952237502998672047e-01
-2.964650000000000230e+00 -4.938742583695820421e-01
-2.964600000000000346e+00 -4.925149395914057426e-01
-2.964550000000000018e+00 -4.911456517056943527e-01
-2.964500000000000135e+00 -4.897662494963628266e-01
-2.964450000000000252e+00 -4.883765847114966974e-01
-2.964399999999999924e+00 -4.869765059815158725e-01
-2.964350000000000041e+00 -4.855658587346006194e-01
-2.964300000000000157e+00 -4.841444851092393531e-01
-2.964250000000000274e+00 -4.827122238639632856e-01
-2.964199999999999946e+00 -4.812689102840075339e-01
-2.964150000000000063e+00 -4.798143760848849193e-01
-2.964100000000000179e+00 -4.783484493125777504e-01
-2.964050000000000296e+00 -4.768709542404357959e-01
-2.963999999999999968e+00 -4.753817112624946217e-01
-2.963950000000000085e+00 -4.738805367831633863e-01
-2.963900000000000201e+00 -4.723672431029823371e-01
-2.963850000000000318e+00 -4.708416383004909722e-01
-2.963799999999999990e+00 -4.693035261098946198e-01
-2.963750000000000107e+00 -4.677527057944969591e-01
-2.963700000000000223e+00 -4.661889720154599459e-01
-2.963650000000000340e+00 -4.646121146960734971e-01
-2.963600000000000012e+00 -4.630219188809743258e-01
-2.963550000000000129e+00 -4.614181645904313900e-01
-2.963500000000000245e+00 -4.598006266691442856e-01
-2.963449999999999918e+00 -4.581690746296218086e-01
-2.963400000000000034e+00 -4.565232724898047878e-01
-2.963350000000000151e+00 -4.548629786045212953e-01
-2.963300000000000267e+00 -4.531879454907855043e-01
-2.963249999999999940e+00 -4.514979196464589117e-01
-2.963200000000000056e+00 -4.497926413621061159e-01
-2.963150000000000173e+00 -4.480718445255825744e-01
-2.963100000000000289e+00 -4.463352564192394900e-01
-2.963049999999999962e+00 -4.445825975092282945e-01
-2.963000000000000078e+00 -4.428135812267129934e-01
-2.962950000000000195e+00 -4.410279137403793626e-01
-2.962900000000000311e+00 -4.392252937201346352e-01
-2.962849999999999984e+00 -4.374054120913554167e-01
-2.962800000000000100e+00 -4.355679517794103228e-01
-2.962750000000000217e+00 -4.337125874437836037e-01
-2.962700000000000333e+00 -4.318389852015915853e-01
-2.962650000000000006e+00 -4.299468023397282623e-01
-2.962600000000000122e+00 -5.508272709338143391e-01
-2.962550000000000239e+00 -5.500884821216476261e-01
-2.962500000000000355e+00 -5.493470769798430853e-01
-2.962450000000000028e+00 -5.486030358791819106e-01
-2.962400000000000144e+00 -5.478563389758308588e-01
-2.962350000000000261e+00 -5.471069662082307383e-01
-2.962299999999999933e+00 -5.463548972940101001e-01
-2.962250000000000050e+00 -5.456001117268536316e-01
-2.962200000000000166e+00 -5.448425887732343265e-01
-2.962150000000000283e+00 -5.440823074691668593e-01
-2.962099999999999955e+00 -5.433192466168660362e-01
-2.962050000000000072e+00 -5.425533847813790445e-01
-2.962000000000000188e+00 -5.417847002870942452e-01
-2.961950000000000305e+00 -5.410131712142499660e-01
-2.961899999999999977e+00 -5.402387753953606930e-01
-2.961850000000000094e+00 -5.394614904115815346e-01
-2.961800000000000210e+00 -5.386812935889775389e-01
-2.961750000000000327e+00 -5.378981619947712511e-01
-2.961699999999999999e+00 -5.371120724334980112e-01
-2.961650000000000116e+00 -5.363230014431055181e-01
-2.961600000000000232e+00 -5.355309252909421502e-01
-2.961550000000000349e+00 -5.347358199697334058e-01
-2.961500000000000021e+00 -5.339376611934247840e-01
-2.961450000000000138e+00 -5.331364243930176716e-01
-2.961400000000000254e+00 -5.323320847122333666e-01
-2.961349999999999927e+00 -5.315246170031803219e-01
-2.961300000000000043e+00 -5.307139958219292408e-01
-2.961250000000000160e+00 -5.299001954239406231e-01
-2.961200000000000276e+00 -5.290831897594873157e-01
-2.961149999999999949e+00 -5.282629524689343992e-01
-2.961100000000000065e+00 -5.274394568779982029e-01
-2.961050000000000182e+00 -5.266126759928035916e-01
-2.961000000000000298e+00 -5.257825824949636795e-01
-2.960949999999999971e+00 -5.249491487364889020e-01
-2.960900000000000087e+00 -5.241123467346628928e-01
-2.960850000000000204e+00 -5.232721481667362839e-01
-2.960800000000000320e+00 -5.224285243645967469e-01
-2.960749999999999993e+00 -5.215814463092894870e-01
-2.960700000000000109e+00 -5.207308846254810053e-01
-2.960650000000000226e+00 -5.198768095757293484e-01
-2.960600000000000342e+00 -5.190191910547349297e-01
-2.960550000000000015e+00 -5.181579985834203761e-01
-2.960500000000000131e+00 -5.172932013029390985e-01
-2.960450000000000248e+00 -5.164247679685014525e-01
-2.960399999999999920e+00 -5.155526669431360620e-01
-2.960350000000000037e+00 -5.146768661913382337e-01
-2.960300000000000153e+00 -5.137973332725053188e-01
-2.960250000000000270e+00 -5.129140353343392134e-01
-2.960199999999999942e+00 -5.120269391060623398e-01
-2.960150000000000059e+00 -5.111360108915298239e-01
-2.960100000000000176e+00 -5.102412165621474927e-01
-2.960050000000000292e+00 -5.093425215497098257e-01
-2.959999999999999964e+00 -5.084398908390551641e-01
-2.959950000000000081e+00 -5.075332889606077869e-01
-2.959900000000000198e+00 -5.066226799826898386e-01
-2.959850000000000314e+00 -5.057080275037674211e-01
-2.959799999999999986e+00 -5.047892946444744178e-01
-2.959750000000000103e+00 -5.038664440395318467e-01
-2.959700000000000220e+00 -5.029394378293995382e-01
-2.959650000000000336e+00 -5.020082376518574252e-01
-2.959600000000000009e+00 -5.010728046333525754e-01
-2.959550000000000125e+00 -5.001330993802064473e-01
-2.959500000000000242e+00 -4.991890819695687931e-01
-2.959450000000000358e+00 -4.982407119402433859e-01
-2.959400000000000031e+00 -4.972879482833034714e-01
-2.959350000000000147e+00 -4.963307494325109315e-01
-2.959300000000000264e+00 -4.953690732544859254e-01
-2.959249999999999936e+00 -4.944028770387251526e-01
-2.959200000000000053e+00 -4.934321174873997351e-01
-2.959150000000000169e+00 -4.924567507048732140e-01
-2.959100000000000286e+00 -4.914767321870591732e-01
-2.959049999999999958e+00 -4.904920168105045275e-01
-2.959000000000000075e+00 -4.895025588212906231e-01
-2.958950000000000191e+00 -4.885083118235923894e-01
-2.958900000000000308e+00 -4.875092287680867220e-01
-2.958849999999999980e+00 -4.865052619400278555e-01
-2.958800000000000097e+00 -4.854963629471444331e-01
-2.958750000000000213e+00 -4.844824827071496087e-01
-2.958700000000000330e+00 -4.834635714350781766e-01
-2.958650000000000002e+00 -4.824395786302731470e-01
-2.958600000000000119e+00 -4.814104530631473366e-01
-2.958550000000000235e+00 -4.803761427615310109e-01
-2.958500000000000352e+00 -4.793365949968307338e-01
-2.958450000000000024e+00 -4.782917562697984182e-01
-2.958400000000000141e+00 -4.772415722960298701e-01
-2.958350000000000257e+00 -4.761859879910381732e-01
-2.958300000000000374e+00 -4.751249474550893193e-01
-2.958250000000000046e+00 -4.740583939576052397e-01
-2.958200000000000163e+00 -4.729862699212820654e-01
-2.958150000000000279e+00 -4.719085169057365969e-01
-2.958099999999999952e+00 -4.708250755908442997e-01
-2.958050000000000068e+00 -4.697358857596946602e-01
-2.958000000000000185e+00 -4.686408862810596543e-01
-2.957950000000000301e+00 -4.675400150915376973e-01
-2.957899999999999974e+00 -4.664332091772089295e-01
-2.957850000000000090e+00 -4.653204045549095835e-01
-2.957800000000000207e+00 -4.642015362529770539e-01
-2.957750000000000323e+00 -4.630765382916017248e-01
-2.957699999999999996e+00 -4.619453436626550502e-01
-2.957650000000000112e+00 -4.608078843090985810e-01
-2.957600000000000229e+00 -4.596640911037534472e-01
-2.957550000000000345e+00 -4.585138938276967502e-01
-2.957500000000000018e+00 -4.573572211480280703e-01
-2.957450000000000134e+00 -4.561940005951575228e-01
-2.957400000000000251e+00 -4.550241585394287358e-01
-2.957350000000000367e+00 -4.538476201672594357e-01
-2.957300000000000040e+00 -4.526643094566211722e-01
-2.957250000000000156e+00 -4.514741491519636551e-01
-2.957200000000000273e+00 -4.502770607383994039e-01
-2.957149999999999945e+00 -4.490729644153210742e-01
-2.957100000000000062e+00 -4.478617790693626977e-01
-2.957050000000000178e+00 -4.466434222465531789e-01
-2.957000000000000295e+00 -4.454178101238630560e-01
-2.956949999999999967e+00 -4.441848574799612259e-01
-2.956900000000000084e+00 -4.429444776652615712e-01
-2.956850000000000200e+00 -4.416965825710992832e-01
-2.956800000000000317e+00 -4.404410825981859845e-01
-2.956749999999999989e+00 -4.391778866241664581e-01
-2.956700000000000106e+00 -4.379069019704264210e-01
-2.956650000000000222e+00 -4.366280343678473064e-01
-2.956600000000000339e+00 -4.353411879217950475e-01
-2.956550000000000011e+00 -4.340462650760986141e-01
-2.956500000000000128e+00 -4.327431665761018453e-01
-2.956450000000000244e+00 -4.314317914306566304e-01
-2.956400000000000361e+00 -4.301120368731217170e-01
-2.956350000000000033e+00 -4.287837983212800519e-01
-2.956300000000000150e+00 -4.274469693362212830e-01
-2.956250000000000266e+00 -4.261014415799483923e-01
-2.956199999999999939e+00 -4.247471047719221793e-01
-2.956150000000000055e+00 -4.233838466444313497e-01
-2.956100000000000172e+00 -4.220115528965511786e-01
-2.956050000000000288e+00 -4.206301071469622510e-01
-2.955999999999999961e+00 -4.192393908853622730e-01
-2.955950000000000077e+00 -4.178392834225639341e-01
-2.955900000000000194e+00 -4.164296618390390670e-01
-2.955850000000000311e+00 -4.150104009321330945e-01
-2.955799999999999983e+00 -4.135813731616659328e-01
-2.955750000000000099e+00 -4.121424485940463067e-01
-2.955700000000000216e+00 -4.106934948446121503e-01
-2.955650000000000333e+00 -4.092343770184485585e-01
-2.955600000000000005e+00 -4.077649576493496686e-01
-2.955550000000000122e+00 -4.062850966370897265e-01
-2.955500000000000238e+00 -4.047946511826873706e-01
-2.955450000000000355e+00 -4.032934757218586408e-01
-2.955400000000000027e+00 -4.017814218564192408e-01
-2.955350000000000144e+00 -4.002583382836898962e-01
-2.955300000000000260e+00 -3.987240707236054948e-01
-2.955250000000000377e+00 -3.971784618437919634e-01
-2.955200000000000049e+00 -3.956213511822236906e-01
-2.955150000000000166e+00 -3.940525750675962224e-01
-2.955100000000000282e+00 -5.239679586547153489e-01
-2.955049999999999955e+00 -5.233603710214517202e-01
-2.955000000000000071e+00 -5.227512047609330637e-01
-2.954950000000000188e+00 -5.221404510965226287e-01
-2.954900000000000304e+00 -5.215281011806286449e-01
-2.954849999999999977e+00 -5.209141460939377133e-01
-2.954800000000000093e+00 -5.202985768446916071e-01
-2.954750000000000210e+00 -5.196813843678863565e-01
-2.954700000000000326e+00 -5.190625595245159651e-01
-2.954649999999999999e+00 -5.184420931007847066e-01
-2.954600000000000115e+00 -5.178199758073257497e-01
-2.954550000000000232e+00 -5.171961982783704892e-01
-2.954500000000000348e+00 -5.165707510709476313e-01
-2.954450000000000021e+00 -5.159436246640539681e-01
-2.954400000000000137e+00 -5.153148094578331451e-01
-2.954350000000000254e+00 -5.146842957726963652e-01
-2.954300000000000370e+00 -5.140520738484860575e-01
-2.954250000000000043e+00 -5.134181338435942488e-01
-2.954200000000000159e+00 -5.127824658341012531e-01
-2.954150000000000276e+00 -5.121450598128515219e-01
-2.954099999999999948e+00 -5.115059056885578048e-01
-2.954050000000000065e+00 -5.108649932849121944e-01
-2.954000000000000181e+00 -5.102223123396107951e-01
-2.953950000000000298e+00 -5.095778525034421191e-01
-2.953899999999999970e+00 -5.089316033393144201e-01
-2.953850000000000087e+00 -5.082835543213171103e-01
-2.953800000000000203e+00 -5.076336948337000221e-01
-2.953750000000000320e+00 -5.069820141699040716e-01
-2.953699999999999992e+00 -5.063285015315460713e-01
-2.953650000000000109e+00 -5.056731460274157541e-01
-2.953600000000000225e+00 -5.050159366724091825e-01
-2.953550000000000342e+00 -5.043568623864989053e-01
-2.953500000000000014e+00 -5.036959119936635920e-01
-2.953450000000000131e+00 -5.030330742208296568e-01
-2.953400000000000247e+00 -5.023683376967459369e-01
-2.953350000000000364e+00 -5.017016909508996703e-01
-2.953300000000000036e+00 -5.010331224123764082e-01
-2.953250000000000153e+00 -5.003626204087534557e-01
-2.953200000000000269e+00 -4.996901731649018297e-01
-2.953150000000000386e+00 -4.990157688018433402e-01
-2.953100000000000058e+00 -4.983393953355547135e-01
-2.953050000000000175e+00 -4.976610406757792648e-01
-2.953000000000000291e+00 -4.969806926247818391e-01
-2.952949999999999964e+00 -4.962983388761227355e-01
-2.952900000000000080e+00 -4.956139670134213082e-01
-2.952850000000000197e+00 -4.949275645090472353e-01
-2.952800000000000313e+00 -4.942391187228599159e-01
-2.952749999999999986e+00 -4.935486169008807544e-01
-2.952700000000000102e+00 -4.928560461739925347e-01
-2.952650000000000219e+00 -4.921613935565600229e-01
-2.952600000000000335e+00 -4.914646459450804361e-01
-2.952550000000000008e+00 -4.907657901167976622e-01
-2.952500000000000124e+00 -4.900648127283146471e-01
-2.952450000000000241e+00 -4.893617003141322863e-01
-2.952400000000000357e+00 -4.886564392852307259e-01
-2.952350000000000030e+00 -4.879490159275894356e-01
-2.952300000000000146e+00 -4.872394164007217143e-01
-2.952250000000000263e+00 -4.865276267361319795e-01
-2.952200000000000379e+00 -4.858136328358114153e-01
-2.952150000000000052e+00 -4.850974204706656190e-01
-2.952100000000000168e+00 -4.843789752789657843e-01
-2.952050000000000285e+00 -4.836582827647115113e-01
-2.951999999999999957e+00 -4.829353282960288651e-01
-2.951950000000000074e+00 -4.822100971035412909e-01
-2.951900000000000190e+00 -4.814825742786536522e-01
-2.951850000000000307e+00 -4.807527447718978331e-01
-2.951799999999999979e+00 -4.800205933911789180e-01
-2.951750000000000096e+00 -4.792861048000675583e-01
-2.951700000000000212e+00 -4.785492635159796504e-01
-2.951650000000000329e+00 -4.778100539084098597e-01
-2.951600000000000001e+00 -4.770684601970890393e-01
-2.951550000000000118e+00 -4.763244664501508074e-01
-2.951500000000000234e+00 -4.755780565822231298e-01
-2.951450000000000351e+00 -4.748292143525260078e-01
-2.951400000000000023e+00 -4.740779233629320299e-01
-2.951350000000000140e+00 -4.733241670560225378e-01
-2.951300000000000257e+00 -4.725679287130373774e-01
-2.951250000000000373e+00 -4.718091914518871000e-01
-2.951200000000000045e+00 -4.710479382250652436e-01
-2.951150000000000162e+00 -4.702841518175908675e-01
-2.951100000000000279e+00 -4.695178148448382327e-01
-2.951050000000000395e+00 -4.687489097504105029e-01
-2.951000000000000068e+00 -4.679774188039260707e-01
-2.950950000000000184e+00 -4.672033240988304192e-01
-2.950900000000000301e+00 -4.664266075500891895e-01
-2.950849999999999973e+00 -4.656472508919126674e-01
-2.950800000000000090e+00 -4.648652356754489623e-01
-2.950750000000000206e+00 -4.640805432663651087e-01
-2.950700000000000323e+00 -4.632931548424863988e-01
-2.950649999999999995e+00 -4.625030513913142016e-01
-2.950600000000000112e+00 -4.617102137075999035e-01
-2.950550000000000228e+00 -4.609146223907557016e-01
-2.950500000000000345e+00 -4.601162578423315108e-01
-2.950450000000000017e+00 -4.593151002634034419e-01
-2.950400000000000134e+00 -4.585111296519501778e-01
-2.950350000000000250e+00 -4.577043258001201043e-01
-2.950300000000000367e+00 -4.568946682915345781e-01
-2.950250000000000039e+00 -4.560821364985022108e-01
-2.950200000000000156e+00 -4.552667095792161667e-01
-2.950150000000000272e+00 -4.544483664748612539e-01
-2.950100000000000389e+00 -4.536270859067142447e-01
-2.950050000000000061e+00 -4.528028463731793019e-01


==> data/rulkov_alpha6.dat <==
-4.000000000000000000e+00 -1.000000000000000000e+00
-3.999830000000000219e+00 -6.067531868014793828e-01
-3.999659999999999993e+00 -6.399147879429982755e-01
-3.999490000000000212e+00 -6.220731290162413440e-01
-3.999319999999999986e+00 -6.491480040692695352e-01
-3.999150000000000205e+00 -5.392330822230178011e-01
-3.998979999999999979e+00 -6.300678496510410120e-01
-3.998810000000000198e+00 -5.633704121619582672e-01
-3.998639999999999972e+00 -6.439428689934050265e-01
-3.998470000000000191e+00 -6.094553773527127127e-01
-3.998299999999999965e+00 -5.669641495877421056e-01
-3.998130000000000184e+00 -5.121606413498400734e-01
-3.997959999999999958e+00 -6.225663242935437491e-01
-3.997790000000000177e+00 -5.997486872735422470e-01
-3.997619999999999951e+00 -5.739161278316510240e-01
-3.997450000000000170e+00 -5.442198415264487554e-01
-3.997279999999999944e+00 -5.094269212694817472e-01
-3.997110000000000163e+00 -4.676668569333313763e-01
-3.996939999999999937e+00 -4.159435614081620214e-01
-3.996770000000000156e+00 -5.840579533830184689e-01
-3.996599999999999930e+00 -5.677065141566207673e-01
-3.996430000000000149e+00 -5.499928566748709668e-01
-3.996259999999999923e+00 -5.306854561797238468e-01
-3.996090000000000142e+00 -5.094926324078491442e-01
-3.995919999999999916e+00 -4.860410241587684865e-01
-3.995750000000000135e+00 -4.598439891278915392e-01
-3.995579999999999909e+00 -4.302539336492253730e-01
-3.995410000000000128e+00 -3.963881123085423175e-01
-3.995239999999999903e+00 -5.636799026511970512e-01
-3.995070000000000121e+00 -5.531516977379080657e-01
-3.994899999999999896e+00 -5.421212374113603127e-01
-3.994730000000000114e+00 -5.305405499830525562e-01
-3.994559999999999889e+00 -5.183548514375913019e-01
-3.994390000000000107e+00 -5.055012539306370511e-01
-3.994219999999999882e+00 -4.919071650998005363e-01
-3.994050000000000100e+00 -4.774882877715140306e-01
-3.993879999999999875e+00 -4.621460980377037342e-01
-3.993710000000000093e+00 -4.457646350610331987e-01
-3.993539999999999868e+00 -4.282063721005172074e-01
-3.993370000000000086e+00 -4.093068454453139826e-01
-3.993199999999999861e+00 -3.888675808439864823e-01
-3.993030000000000079e+00 -3.666466508235190491e-01
-3.992859999999999854e+00 -3.423458799959243071e-01
-3.992690000000000072e+00 -5.289255072011770364e-01
-3.992519999999999847e+00 -5.218418102599368114e-01
-3.992350000000000065e+00 -5.145565104407288093e-01
-3.992179999999999840e+00 -5.070582121073100579e-01
-3.992010000000000058e+00 -4.993345771558102553e-01
-3.991839999999999833e+00 -4.913722226446950447e-01
-3.991670000000000051e+00 -4.831566046219517574e-01
-3.991499999999999826e+00 -4.746718859161367932e-01
-3.991330000000000044e+00 -4.659007852358453272e-01
-3.991159999999999819e+00 -4.568244044046769758e-01
-3.990990000000000038e+00 -4.474220299283990787e-01
-3.990819999999999812e+00 -4.376709043124664134e-01
-3.990650000000000031e+00 -4.275459615891045728e-01
-3.990479999999999805e+00 -4.170195203182228139e-01
-3.990310000000000024e+00 -4.060609258375272868e-01
-3.990139999999999798e+00 -3.946361316629840577e-01
-3.989970000000000017e+00 -3.827072075762006365e-01
-3.989799999999999791e+00 -3.702317589240591844e-01
-3.989630000000000010e+00 -3.571622378054506997e-01
-3.989459999999999784e+00 -3.434451218510367054e-01
-3.989290000000000003e+00 -3.290199298534832173e-01
-3.989120000000000221e+00 -3.138180350585196288e-01
-3.988949999999999996e+00 -2.977612257814660768e-01
-3.988780000000000214e+00 -2.807599481648093698e-01
-3.988609999999999989e+00 -2.627111459277109429e-01
-3.988440000000000207e+00 -4.822189619461065280e-01
-3.988269999999999982e+00 -4.773948014138219564e-01
-3.988100000000000200e+00 -4.724885413553911451e-01
-3.987929999999999975e+00 -4.674974102748404303e-01
-3.987760000000000193e+00 -4.624185012696256925e-01
-3.987589999999999968e+00 -4.572487634308658455e-01
-3.987420000000000186e+00 -4.519849925725152318e-01
-3.987249999999999961e+00 -4.466238212269033059e-01
-3.987080000000000179e+00 -4.411617078381164236e-01
-3.986909999999999954e+00 -4.355949250763532232e-01
-3.986740000000000173e+00 -4.299195471888516140e-01
-3.986569999999999947e+00 -4.241314362924979986e-01
-3.986400000000000166e+00 -4.182262275034379084e-01
-3.986229999999999940e+00 -4.121993127859956974e-01
-3.986060000000000159e+00 -4.060458233903198044e-01
-3.985889999999999933e+00 -3.997606107317436264e-01
-3.985720000000000152e+00 -3.933382255481113199e-01
-3.985549999999999926e+00 -3.867728951501070433e-01
-3.985380000000000145e+00 -3.800584985579795183e-01
-3.985209999999999919e+00 -3.731885392903965259e-01
-3.985040000000000138e+00 -3.661561155426863445e-01
-3.984869999999999912e+00 -3.589538874558855786e-01
-3.984700000000000131e+00 -3.515740411398801113e-01
-3.984529999999999905e+00 -3.440082490669509330e-01
-3.984360000000000124e+00 -3.362476264010282323e-01
-3.984189999999999898e+00 -3.282826827655380697e-01
-3.984020000000000117e+00 -3.201032688837193163e-01
-3.983849999999999891e+00 -3.116985174417663540e-01
-3.983680000000000110e+00 -3.030567774309718687e-01
-3.983509999999999884e+00 -2.941655411117184427e-01
-3.983340000000000103e+00 -2.850113626126151156e-01
-3.983169999999999877e+00 -2.755797670225341167e-01
-3.983000000000000096e+00 -2.658551486529828756e-01
-3.982829999999999870e+00 -2.558206569320080059e-01
-3.982660000000000089e+00 -2.454580681373831064e-01
-3.982489999999999863e+00 -2.347476408715472584e-01
-3.982320000000000082e+00 -2.236679528202370482e-01
-3.982149999999999856e+00 -2.121957158997768711e-01
-3.981980000000000075e+00 -2.003055663774170603e-01
-3.981809999999999850e+00 -4.338232620821999563e-01
-3.981640000000000068e+00 -4.306627892055342466e-01
-3.981469999999999843e+00 -4.274718650019491140e-01
-3.981300000000000061e+00 -4.242499021746401477e-01
-3.981129999999999836e+00 -4.209962971485413652e-01
-3.980960000000000054e+00 -4.177104294877364565e-01
-3.980789999999999829e+00 -4.143916612872293737e-01
-3.980620000000000047e+00 -4.110393365380718977e-01
-3.980449999999999822e+00 -4.076527804641930652e-01
-3.980280000000000040e+00 -4.042312988296792864e-01
-3.980109999999999815e+00 -4.007741772147086490e-01
-3.979940000000000033e+00 -3.972806802587549035e-01
-3.979769999999999808e+00 -3.937500508689867340e-01
-3.979600000000000026e+00 -3.901815093922980093e-01
-3.979429999999999801e+00 -3.865742527486948910e-01
-3.979260000000000019e+00 -3.829274535242101485e-01
-3.979089999999999794e+00 -3.792402590207858415e-01
-3.978920000000000012e+00 -3.755117902610929370e-01
-3.978749999999999787e+00 -3.717411409453449944e-01
-3.978580000000000005e+00 -3.679273763578000400e-01
-3.978410000000000224e+00 -3.640695322196989547e-01
-3.978239999999999998e+00 -3.601666134858495516e-01
-3.978070000000000217e+00 -3.562175930814218683e-01
-3.977899999999999991e+00 -3.522214105754363778e-01
-3.977730000000000210e+00 -3.481769707873705877e-01
-3.977559999999999985e+00 -3.440831423226439756e-01
-3.977390000000000203e+00 -3.399387560329975022e-01
-3.977219999999999978e+00 -3.357426033969073131e-01
-3.977050000000000196e+00 -3.314934348154408572e-01
-3.976879999999999971e+00 -3.271899578180521573e-01
-3.976710000000000189e+00 -3.228308351729885506e-01
-3.976539999999999964e+00 -3.184146828960104925e-01
-3.976370000000000182e+00 -3.139400681513190294e-01
-3.976199999999999957e+00 -3.094055070374070460e-01
-3.976030000000000175e+00 -3.048094622508315532e-01
-3.975859999999999950e+00 -3.001503406194850898e-01
-3.975690000000000168e+00 -2.954264904972376815e-01
-3.975519999999999943e+00 -2.906361990103156767e-01
-3.975350000000000161e+00 -2.857776891458583823e-01
-3.975179999999999936e+00 -2.808491166715730292e-01
-3.975010000000000154e+00 -2.758485668753627995e-01
-3.974839999999999929e+00 -2.707740511120186322e-01
-3.974670000000000147e+00 -2.656235031440171146e-01
-3.974499999999999922e+00 -2.603947752613871014e-01
-3.974330000000000140e+00 -2.550856341654645920e-01
-3.974159999999999915e+00 -2.496937565989921781e-01
-3.973990000000000133e+00 -2.442167247046486411e-01
-3.973819999999999908e+00 -2.386520210916091289e-01
-3.973650000000000126e+00 -2.329970235888750851e-01
-3.973479999999999901e+00 -2.272489996614380225e-01
-3.973310000000000120e+00 -2.214051004641744980e-01
-3.973139999999999894e+00 -2.154623545052196387e-01
-3.972970000000000113e+00 -2.094176608889822544e-01
-3.972799999999999887e+00 -2.032677821054146294e-01
-3.972630000000000106e+00 -1.970093363300187972e-01
-3.972459999999999880e+00 -1.906387891948259916e-01
-3.972290000000000099e+00 -1.841524449879887726e-01
-3.972119999999999873e+00 -1.775464372344842945e-01
-3.971950000000000092e+00 -1.708167186071025134e-01
-3.971779999999999866e+00 -1.639590501108927068e-01
-3.971610000000000085e+00 -1.569689894796563179e-01
-3.971439999999999859e+00 -1.498418787162618671e-01
-3.971270000000000078e+00 -1.425728307024743957e-01
-3.971099999999999852e+00 -1.351567147956249382e-01
-3.970930000000000071e+00 -1.275881413220908700e-01
-3.970759999999999845e+00 -1.198614448669637345e-01
-3.970590000000000064e+00 -1.119706662500227073e-01
-3.970419999999999838e+00 -3.707219506169193712e-01
-3.970250000000000057e+00 -3.686742683595038983e-01
-3.970079999999999831e+00 -3.666158349208649136e-01
-3.969910000000000050e+00 -3.645465353764612004e-01
-3.969739999999999824e+00 -3.624662530472284594e-01
-3.969570000000000043e+00 -3.603748694652008089e-01
-3.969399999999999817e+00 -3.582722643382497685e-01
-3.969230000000000036e+00 -3.561583155140302104e-01
-3.969059999999999810e+00 -3.540328989430039375e-01
-3.968890000000000029e+00 -3.518958886406394204e-01
-3.968719999999999803e+00 -3.497471566486163863e-01
-3.968550000000000022e+00 -3.475865729951630456e-01
-3.968379999999999797e+00 -3.454140056543516524e-01
-3.968210000000000015e+00 -3.432293205044692486e-01
-3.968040000000000234e+00 -3.410323812852832925e-01
-3.967870000000000008e+00 -3.388230495543067544e-01
-3.967700000000000227e+00 -3.366011846419768583e-01
-3.967530000000000001e+00 -3.343666436056502156e-01
-3.967360000000000220e+00 -3.321192811825440239e-01
-3.967189999999999994e+00 -3.298589497413835225e-01
-3.967020000000000213e+00 -3.275854992329337856e-01
-3.966849999999999987e+00 -3.252987771391721572e-01
-3.966680000000000206e+00 -3.229986284212592595e-01
-3.966509999999999980e+00 -3.206848954660910245e-01
-3.966340000000000199e+00 -3.183574180315552615e-01
-3.966169999999999973e+00 -3.160160331902958641e-01
-3.966000000000000192e+00 -3.136605752720932339e-01
-3.965829999999999966e+00 -3.112908758046620816e-01
-3.965660000000000185e+00 -3.089067634529866768e-01
-3.965489999999999959e+00 -3.065080639569649490e-01
-3.965320000000000178e+00 -3.040946000675053829e-01
-3.965149999999999952e+00 -3.016661914808215772e-01
-3.964980000000000171e+00 -2.992226547710820084e-01
-3.964809999999999945e+00 -2.967638033211499327e-01
-3.964640000000000164e+00 -2.942894472515653059e-01
-3.964469999999999938e+00 -2.917993933474923862e-01
-3.964300000000000157e+00 -2.892934449838098776e-01
-3.964129999999999932e+00 -2.867714020480284787e-01
-3.963960000000000150e+00 -2.842330608612152476e-01
-3.963789999999999925e+00 -2.816782140966262449e-01
-3.963620000000000143e+00 -2.791066506962007199e-01
-3.963449999999999918e+00 -2.765181557846231319e-01
-3.963280000000000136e+00 -2.739125105810952254e-01
-3.963109999999999911e+00 -2.712894923085199528e-01
-3.962940000000000129e+00 -2.686488741002339142e-01
-3.962769999999999904e+00 -2.659904249039934387e-01
-3.962600000000000122e+00 -2.633139093833272715e-01
-3.962429999999999897e+00 -2.606190878159707069e-01
-3.962260000000000115e+00 -2.579057159894719287e-01
-3.962089999999999890e+00 -2.551735450936906680e-01
-3.961920000000000108e+00 -2.524223216102789435e-01
-3.961749999999999883e+00 -2.496517871988159221e-01
-3.961580000000000101e+00 -2.468616785797398960e-01
-3.961409999999999876e+00 -2.440517274136979609e-01
-3.961240000000000094e+00 -2.412216601774404001e-01
-3.961069999999999869e+00 -2.383711980359245475e-01
-3.960900000000000087e+00 -2.355000567106792508e-01
-3.960729999999999862e+00 -2.326079463441205752e-01
-3.960560000000000080e+00 -2.296945713598757544e-01
-3.960389999999999855e+00 -2.267596303187416340e-01
-3.960220000000000073e+00 -2.238028157703738641e-01
-3.960049999999999848e+00 -2.208238141003102672e-01
-3.959880000000000067e+00 -2.178223053723733482e-01
-3.959709999999999841e+00 -2.147979631660869027e-01
-3.959540000000000060e+00 -2.117504544091406982e-01
-3.959369999999999834e+00 -2.086794392044868385e-01
-3.959200000000000053e+00 -2.055845706521009508e-01
-3.959029999999999827e+00 -2.024654946649808163e-01
-3.958860000000000046e+00 -1.993218497794266297e-01
-3.958689999999999820e+00 -1.961532669590916877e-01
-3.958520000000000039e+00 -1.929593693928849385e-01
-3.958349999999999813e+00 -1.897397722861893232e-01
-3.958180000000000032e+00 -1.864940826454105638e-01
-3.958009999999999806e+00 -1.832218990553702853e-01
-3.957840000000000025e+00 -1.799228114494774156e-01
-3.957669999999999799e+00 -1.765964008721980227e-01
-3.957500000000000018e+00 -1.732422392337200079e-01
-3.957329999999999792e+00 -1.698598890563099428e-01
-3.957160000000000011e+00 -1.664489032122579149e-01
-3.956990000000000229e+00 -1.630088246528161866e-01
-3.956820000000000004e+00 -1.595391861280252566e-01
-3.956650000000000222e+00 -1.560395098969395433e-01
-3.956479999999999997e+00 -1.525093074277777960e-01
-3.956310000000000215e+00 -1.489480790878580097e-01
-3.956139999999999990e+00 -1.453553138225623931e-01
-3.955970000000000208e+00 -1.417304888232139848e-01
-3.955799999999999983e+00 -1.380730691830943657e-01
-3.955630000000000202e+00 -1.343825075414413761e-01
-3.955459999999999976e+00 -1.306582437145712428e-01
-3.955290000000000195e+00 -1.268997043139472036e-01
-3.955119999999999969e+00 -1.231063023502836917e-01
-3.954950000000000188e+00 -1.192774368234620908e-01
-3.954779999999999962e+00 -1.154124922972789014e-01
-3.954610000000000181e+00 -1.115108384587417123e-01
-3.954439999999999955e+00 -1.075718296608899616e-01
-3.954270000000000174e+00 -1.035948044487786102e-01
-3.954099999999999948e+00 -9.957908506753410105e-02
-3.953930000000000167e+00 -9.552397695203201922e-02
-3.953759999999999941e+00 -9.142876819707018710e-02
-3.953590000000000160e+00 -8.729272900746098962e-02
-3.953419999999999934e+00 -8.311511112686537084e-02
-3.953250000000000153e+00 -7.889514724466512030e-02
-3.953079999999999927e+00 -7.463205037962689081e-02
-3.952910000000000146e+00 -7.032501323957174311e-02
-3.952739999999999920e+00 -6.597320755560709404e-02
-3.952570000000000139e+00 -6.157578339015640223e-02
-3.952399999999999913e+00 -5.713186841709705366e-02
-3.952230000000000132e+00 -5.264056717318088552e-02
-3.952059999999999906e+00 -4.810096027889054771e-02
-3.951890000000000125e+00 -4.351210362777396812e-02
-3.951719999999999899e+00 -3.887302754224913892e-02
-3.951550000000000118e+00 -3.418273589472764495e-02
-3.951379999999999892e+00 -2.944020519196027807e-02
-3.951210000000000111e+00 -2.464438362117171710e-02
-3.951039999999999885e+00 -1.979419005573435086e-02
-3.950870000000000104e+00 -1.488851301876353839e-02
-3.950699999999999878e+00 -9.926209602132196608e-03
-3.950530000000000097e+00 -4.906104339043038109e-03
-3.950359999999999872e+00 1.730119725505407935e-04
-3.950190000000000090e+00 -2.906264917456904406e-01
-3.950019999999999865e+00 -2.893404097255592999e-01
-3.949850000000000083e+00 -2.880509121897452118e-01
-3.949679999999999858e+00 -2.867579801005622486e-01
-3.949510000000000076e+00 -2.854615942697984465e-01
-3.949339999999999851e+00 -2.841617353571617710e-01
-3.949170000000000069e+00 -2.828583838687701579e-01
-3.948999999999999844e+00 -2.815515201555655045e-01
-3.948830000000000062e+00 -2.802411244117584688e-01
-3.948659999999999837e+00 -2.789271766732045466e-01
-3.948490000000000055e+00 -2.776096568158146205e-01
-3.948319999999999830e+00 -2.762885445538886264e-01
-3.948150000000000048e+00 -2.749638194384808609e-01
-3.947979999999999823e+00 -2.736354608557002299e-01
-3.947810000000000041e+00 -2.723034480250308143e-01
-3.947639999999999816e+00 -2.709677599975887086e-01
-3.947470000000000034e+00 -2.696283756544031740e-01
-3.947299999999999809e+00 -2.682852737046267366e-01
-3.947130000000000027e+00 -2.669384326837720978e-01
-3.946959999999999802e+00 -2.655878309518814873e-01
-3.946790000000000020e+00 -2.642334466917160007e-01
-3.946620000000000239e+00 -2.628752579068796003e-01
-3.946450000000000014e+00 -2.615132424199502759e-01
-3.946280000000000232e+00 -2.601473778705856721e-01
-3.946110000000000007e+00 -2.587776417135740359e-01
-3.945940000000000225e+00 -2.574040112169116434e-01
-3.945770000000000000e+00 -2.560264634597942957e-01
-3.945600000000000218e+00 -2.546449753306466723e-01
-3.945429999999999993e+00 -2.532595235250661991e-01
-3.945260000000000211e+00 -2.518700845438001101e-01
-3.945089999999999986e+00 -2.504766346906288077e-01
-3.944920000000000204e+00 -2.490791500702993488e-01
-3.944749999999999979e+00 -2.476776065863515452e-01
-3.944580000000000197e+00 -2.462719799389940789e-01
-3.944409999999999972e+00 -2.448622456228792266e-01
-3.944240000000000190e+00 -2.434483789249135000e-01
-3.944069999999999965e+00 -2.420303549219866013e-01
-3.943900000000000183e+00 -2.406081484787165048e-01
-3.943729999999999958e+00 -2.391817342451194317e-01
-3.943560000000000176e+00 -2.377510866542961454e-01
-3.943389999999999951e+00 -2.363161799200411972e-01
-3.943220000000000169e+00 -2.348769880344672989e-01
-3.943049999999999944e+00 -2.334334847655456513e-01
-3.942880000000000162e+00 -2.319856436546767486e-01
-3.942709999999999937e+00 -2.305334380141572104e-01
-3.942540000000000155e+00 -2.290768409246880244e-01
-3.942369999999999930e+00 -2.276158252327751264e-01
-3.942200000000000149e+00 -2.261503635481655616e-01
-3.942029999999999923e+00 -2.246804282411824782e-01
-3.941860000000000142e+00 -2.232059914400896794e-01
-3.941689999999999916e+00 -2.217270250283577548e-01
-3.941520000000000135e+00 -2.202435006419500296e-01
-3.941349999999999909e+00 -2.187553896665205833e-01
-3.941180000000000128e+00 -2.172626632346252862e-01
-3.941009999999999902e+00 -2.157652922228407433e-01
-3.940840000000000121e+00 -2.142632472488985584e-01
-3.940669999999999895e+00 -2.127564986687269233e-01
-3.940500000000000114e+00 -2.112450165735084429e-01
-3.940329999999999888e+00 -2.097287707866335726e-01
-3.940160000000000107e+00 -2.082077308606800348e-01
-3.939989999999999881e+00 -2.066818660742826830e-01
-3.939820000000000100e+00 -2.051511454290305958e-01
-3.939649999999999874e+00 -2.036155376462450151e-01
-3.939480000000000093e+00 -2.020750111637922841e-01
-3.939309999999999867e+00 -2.005295341327711089e-01
-3.939140000000000086e+00 -1.989790744142346524e-01
-3.938969999999999860e+00 -1.974235995757909756e-01
-3.938800000000000079e+00 -1.958630768882201612e-01
-3.938629999999999853e+00 -1.942974733219917371e-01
-3.938460000000000072e+00 -1.927267555437797431e-01
-3.938289999999999846e+00 -1.911508899128788186e-01
-3.938120000000000065e+00 -1.895698424776233182e-01
-3.937949999999999839e+00 -1.879835789717041183e-01
-3.937780000000000058e+00 -1.863920648104782363e-01
-3.937609999999999832e+00 -1.847952650871826918e-01
-3.937440000000000051e+00 -1.831931445691401261e-01
-3.937269999999999825e+00 -1.815856676938640002e-01
-3.937100000000000044e+00 -1.799727985651503048e-01
-3.936929999999999819e+00 -1.783545009490690170e-01
-3.936760000000000037e+00 -1.767307382699520868e-01
-3.936589999999999812e+00 -1.751014736062577459e-01
-3.936420000000000030e+00 -1.734666696864423929e-01
-3.936250000000000249e+00 -1.718262888847155723e-01
-3.936080000000000023e+00 -1.701802932167628957e-01
-3.935909999999999798e+00 -1.685286443354166164e-01
-3.935740000000000016e+00 -1.668713035262308630e-01
-3.935570000000000235e+00 -1.652082317030066638e-01
-3.935400000000000009e+00 -1.635393894032526052e-01
-3.935230000000000228e+00 -1.618647367836006656e-01
-3.935060000000000002e+00 -1.601842336150946233e-01
-3.934890000000000221e+00 -1.584978392784840151e-01
-3.934719999999999995e+00 -1.568055127593730447e-01
-3.934550000000000214e+00 -1.551072126433686027e-01
-3.934379999999999988e+00 -1.534028971110883433e-01
-3.934210000000000207e+00 -1.516925239331607111e-01
-3.934039999999999981e+00 -1.499760504650789472e-01
-3.933870000000000200e+00 -1.482534336420552601e-01
-3.933699999999999974e+00 -1.465246299737121283e-01
-3.933530000000000193e+00 -1.447895955387828171e-01
-3.933359999999999967e+00 -1.430482859796435025e-01
-3.933190000000000186e+00 -1.413006564968467271e-01
-3.933019999999999960e+00 -1.395466618434870465e-01
-3.932850000000000179e+00 -1.377862563195671464e-01
-3.932679999999999954e+00 -1.360193937661894059e-01
-3.932510000000000172e+00 -1.342460275597454900e-01
-3.932339999999999947e+00 -1.324661106059328297e-01
-3.932170000000000165e+00 -1.306795953337576699e-01
-3.931999999999999940e+00 -1.288864336893700557e-01
-3.931830000000000158e+00 -1.270865771298741176e-01
-3.931659999999999933e+00 -1.252799766169750140e-01
-3.931490000000000151e+00 -1.234665826105903197e-01
-3.931319999999999926e+00 -1.216463450622976700e-01
-3.931150000000000144e+00 -1.198192134087502220e-01
-3.930979999999999919e+00 -1.179851365649062511e-01
-3.930810000000000137e+00 -1.161440629172456884e-01
-3.930639999999999912e+00 -1.142959403167746052e-01
-3.930470000000000130e+00 -1.124407160720299198e-01
-3.930299999999999905e+00 -1.105783369418682771e-01
-3.930130000000000123e+00 -1.087087491282256319e-01
-3.929959999999999898e+00 -1.068318982686930763e-01
-3.929790000000000116e+00 -1.049477294290338675e-01
-3.929619999999999891e+00 -1.030561870955191139e-01
-3.929450000000000109e+00 -1.011572151672071318e-01
-3.929279999999999884e+00 -9.925075694802298898e-02
-3.929110000000000102e+00 -9.733675513878704832e-02
-3.928939999999999877e+00 -9.541515182903788361e-02
-3.928770000000000095e+00 -9.348588848880343138e-02
-3.928599999999999870e+00 -9.154890596014444992e-02
-3.928430000000000089e+00 -8.960414444865724692e-02
-3.928259999999999863e+00 -8.765154351474542527e-02
-3.928090000000000082e+00 -8.569104206483027508e-02
-3.927919999999999856e+00 -8.372257834233939877e-02
-3.927750000000000075e+00 -8.174608991861827267e-02
-3.927579999999999849e+00 -7.976151368361732164e-02
-3.927410000000000068e+00 -7.776878583650757848e-02
-3.927239999999999842e+00 -7.576784187604530818e-02
-3.927070000000000061e+00 -7.375861659086625777e-02
-3.926899999999999835e+00 -7.174104404953991765e-02
-3.926730000000000054e+00 -6.971505759052717965e-02
-3.926559999999999828e+00 -6.768058981188339318e-02
-3.926390000000000047e+00 -6.563757256089372549e-02
-3.926219999999999821e+00 -6.358593692341203696e-02
-3.926050000000000040e+00 -6.152561321314146264e-02
-3.925880000000000258e+00 -5.945653096061435244e-02
-3.925710000000000033e+00 -5.737861890207097970e-02
-3.925539999999999807e+00 -5.529180496811646195e-02
-3.925370000000000026e+00 -5.319601627217280387e-02
-3.925200000000000244e+00 -5.109117909872645108e-02
-3.925030000000000019e+00 -4.897721889139816653e-02
-3.924860000000000237e+00 -4.685406024080762677e-02
-3.924690000000000012e+00 -4.472162687217252908e-02
-3.924520000000000231e+00 -4.257984163277139800e-02
-3.924350000000000005e+00 -4.042862647909929719e-02
-3.924180000000000224e+00 -3.826790246388954431e-02
-3.924009999999999998e+00 -3.609758972281161549e-02
-3.923840000000000217e+00 -3.391760746102796126e-02
-3.923669999999999991e+00 -3.172787393941194772e-02
-3.923500000000000210e+00 -2.952830646063547143e-02
-3.923329999999999984e+00 -2.731882135487742960e-02
-3.923160000000000203e+00 -2.509933396541244935e-02
-3.922989999999999977e+00 -2.286975863381078208e-02
-3.922820000000000196e+00 -2.063000868499039950e-02
-3.922649999999999970e+00 -1.837999641188492461e-02
-3.922480000000000189e+00 -1.611963305994918577e-02
-3.922309999999999963e+00 -1.384882881126836551e-02
-3.922140000000000182e+00 -1.156749276848012542e-02
-3.921969999999999956e+00 -9.275532938315273965e-03
-3.921800000000000175e+00 -6.972856214919228614e-03
-3.921629999999999949e+00 -4.659368362771206841e-03
-3.921460000000000168e+00 -2.334973999395830151e-03
-3.921289999999999942e+00 4.234223485483872451e-07
-3.921120000000000161e+00 2.346921632222149275e-03
-3.920949999999999935e+00 4.704619560983415265e-03
-3.920780000000000154e+00 7.073617358990956679e-03
-3.920609999999999928e+00 9.454016415303126072e-03
-3.920440000000000147e+00 1.184591937698493448e-02
-3.920269999999999921e+00 1.424943016891802930e-02
-3.920100000000000140e+00 1.666465401386396650e-02
-3.919929999999999914e+00 1.909169745301366253e-02
-3.919760000000000133e+00 2.153066836683878091e-02
-3.919589999999999907e+00 2.398167599642375691e-02
-3.919420000000000126e+00 2.644483096512719247e-02
-3.919249999999999901e+00 2.892024530073911137e-02
-3.919080000000000119e+00 3.140803245798347992e-02
-3.918909999999999894e+00 3.390830734154727522e-02
-3.918740000000000112e+00 3.642118632946392959e-02
-3.918569999999999887e+00 3.894678729704338649e-02
-3.918400000000000105e+00 4.148522964117264122e-02
-3.918229999999999880e+00 4.403663430520683014e-02
-3.918060000000000098e+00 4.660112380422688771e-02
-3.917889999999999873e+00 4.917882225091815135e-02
-3.917720000000000091e+00 5.176985538184413621e-02
-3.917549999999999866e+00 5.437435058435845237e-02
-3.917380000000000084e+00 5.699243692394206917e-02
-3.917209999999999859e+00 5.962424517219178099e-02
-3.917040000000000077e+00 6.226990783527185103e-02
-3.916869999999999852e+00 6.492955918304277318e-02
-3.916700000000000070e+00 6.760333527866554948e-02
-3.916529999999999845e+00 7.029137400892405962e-02
-3.916360000000000063e+00 7.299381511504574038e-02
-3.916189999999999838e+00 7.571080022428322565e-02
-3.916020000000000056e+00 7.844247288199593382e-02
-3.915849999999999831e+00 8.118897858454086902e-02
-3.915680000000000049e+00 8.395046481270680705e-02
-3.915509999999999824e+00 8.672708106596006827e-02
-3.915340000000000042e+00 8.951897889729375224e-02
-3.915169999999999817e+00 9.232631194890693338e-02
-3.915000000000000036e+00 9.514923598853267106e-02
-3.914830000000000254e+00 9.798790894661164874e-02
-3.914660000000000029e+00 1.008424909542065956e-01
-3.914490000000000247e+00 1.037131443816968895e-01
-3.914320000000000022e+00 1.066000338783771179e-01
-3.914150000000000240e+00 1.095033264127866363e-01
-3.913980000000000015e+00 1.124231913140187611e-01
-3.913810000000000233e+00 1.153598003137986244e-01
-3.913640000000000008e+00 1.183133275895889708e-01
-3.913470000000000226e+00 1.212839498085022949e-01
-3.913300000000000001e+00 1.242718461722914641e-01
-3.913130000000000219e+00 1.272771984631849151e-01
-3.912959999999999994e+00 1.303001910908790084e-01
-3.912790000000000212e+00 1.333410111403845189e-01
-3.912619999999999987e+00 -1.889962292720701598e-01
-3.912450000000000205e+00 -1.882296867786933670e-01
-3.912279999999999980e+00 -1.874622402979327640e-01
-3.912110000000000198e+00 -1.866938874582927677e-01
-3.911939999999999973e+00 -1.859246258795211604e-01
-3.911770000000000191e+00 -1.851544531725847487e-01
-3.911599999999999966e+00 -1.843833669396129638e-01
-3.911430000000000184e+00 -1.836113647738690791e-01
-3.911259999999999959e+00 -1.828384442596976689e-01
-3.911090000000000177e+00 -1.820646029724935777e-01
-3.910919999999999952e+00 -1.812898384786465478e-01
-3.910750000000000171e+00 -1.805141483355149068e-01
-3.910579999999999945e+00 -1.797375300913641727e-01
-3.910410000000000164e+00 -1.789599812853438776e-01
-3.910239999999999938e+00 -1.781814994474259228e-01
-3.910070000000000157e+00 -1.774020820983768232e-01
-3.909899999999999931e+00 -1.766217267496999754e-01
-3.909730000000000150e+00 -1.758404309036059876e-01
-3.909559999999999924e+00 -1.750581920529535596e-01
-3.909390000000000143e+00 -1.742750076812197013e-01
-3.909219999999999917e+00 -1.734908752624420847e-01
-3.909050000000000136e+00 -1.727057922611850704e-01
-3.908879999999999910e+00 -1.719197561324832257e-01
-3.908710000000000129e+00 -1.711327643218102101e-01
-3.908539999999999903e+00 -1.703448142650151598e-01
-3.908370000000000122e+00 -1.695559033882965139e-01
-3.908199999999999896e+00 -1.687660291081360120e-01
-3.908030000000000115e+00 -1.679751888312709107e-01
-3.907859999999999889e+00 -1.671833799546284249e-01
-3.907690000000000108e+00 -1.663905998652975560e-01
-3.907519999999999882e+00 -1.655968459404636717e-01
-3.907350000000000101e+00 -1.648021155473791133e-01
-3.907179999999999875e+00 -1.640064060432967763e-01
-3.907010000000000094e+00 -1.632097147754374422e-01
-3.906839999999999868e+00 -1.624120390809301318e-01
-3.906670000000000087e+00 -1.616133762867735246e-01
-3.906499999999999861e+00 -1.608137237097742867e-01
-3.906330000000000080e+00 -1.600130786565143737e-01
-3.906159999999999854e+00 -1.592114384232807822e-01
-3.905990000000000073e+00 -1.584088002960388764e-01
-3.905819999999999848e+00 -1.576051615503591685e-01
-3.905650000000000066e+00 -1.568005194513880374e-01
-3.905479999999999841e+00 -1.559948712537771731e-01
-3.905310000000000059e+00 -1.551882142016515476e-01
-3.905139999999999834e+00 -1.543805455285392758e-01
-3.904970000000000052e+00 -1.535718624573388646e-01
-3.904799999999999827e+00 -1.527621622002492130e-01
-3.904630000000000045e+00 -1.519514419587334741e-01
-3.904460000000000264e+00 -1.511396989234532473e-01
-3.904290000000000038e+00 -1.503269302742208102e-01
-3.904119999999999813e+00 -1.495131331799512964e-01
-3.903950000000000031e+00 -1.486983047986031037e-01
-3.903780000000000250e+00 -1.478824422771219671e-01
-3.903610000000000024e+00 -1.470655427513899161e-01
-3.903440000000000243e+00 -1.462476033461759251e-01
-3.903270000000000017e+00 -1.454286211750697999e-01
-3.903100000000000236e+00 -1.446085933404401003e-01
-3.902930000000000010e+00 -1.437875169333643621e-01
-3.902760000000000229e+00 -1.429653890335878808e-01
-3.902590000000000003e+00 -1.421422067094536279e-01
-3.902420000000000222e+00 -1.413179670178601466e-01
-3.902249999999999996e+00 -1.404926670041899417e-01
-3.902080000000000215e+00 -1.396663037022668752e-01
-3.901909999999999989e+00 -1.388388741342833355e-01
-3.901740000000000208e+00 -1.380103753107594089e-01
-3.901569999999999983e+00 -1.371808042304667463e-01
-3.901400000000000201e+00 -1.363501578803889558e-01
-3.901229999999999976e+00 -1.355184332356425825e-01
-3.901060000000000194e+00 -1.346856272594370851e-01
-3.900889999999999969e+00 -1.338517369029998960e-01
-3.900720000000000187e+00 -1.330167591055291254e-01
-3.900549999999999962e+00 -1.321806907941192877e-01
-3.900380000000000180e+00 -1.313435288837171699e-01
-3.900209999999999955e+00 -1.305052702770423956e-01
-3.900040000000000173e+00 -1.296659118645459297e-01
-3.899869999999999948e+00 -1.288254505243281722e-01
-3.899700000000000166e+00 -1.279838831220959372e-01
-3.899529999999999941e+00 -1.271412065110816558e-01
-3.899360000000000159e+00 -1.262974175319967196e-01
-3.899189999999999934e+00 -1.254525130129545973e-01
-3.899020000000000152e+00 -1.246064897694208612e-01
-3.898849999999999927e+00 -1.237593446041323625e-01
-3.898680000000000145e+00 -1.229110743070522122e-01
-3.898509999999999920e+00 -1.220616756552844323e-01
-3.898340000000000138e+00 -1.212111454130293531e-01
-3.898169999999999913e+00 -1.203594803314976397e-01
-3.898000000000000131e+00 -1.195066771488635382e-01
-3.897829999999999906e+00 -1.186527325901797630e-01
-3.897660000000000124e+00 -1.177976433673289663e-01
-3.897489999999999899e+00 -1.169414061789394860e-01
-3.897320000000000118e+00 -1.160840177103329846e-01
-3.897149999999999892e+00 -1.152254746334415020e-01
-3.896980000000000111e+00 -1.143657736067538871e-01
-3.896809999999999885e+00 -1.135049112752305051e-01
-3.896640000000000104e+00 -1.126428842702535266e-01
-3.896469999999999878e+00 -1.117796892095335171e-01
-3.896300000000000097e+00 -1.109153226970646527e-01
-3.896129999999999871e+00 -1.100497813230303379e-01
-3.895960000000000090e+00 -1.091830616637518431e-01
-3.895789999999999864e+00 -1.083151602815991960e-01
-3.895620000000000083e+00 -1.074460737249380848e-01
-3.895449999999999857e+00 -1.065757985280354897e-01
-3.895280000000000076e+00 -1.057043312110094585e-01
-3.895109999999999850e+00 -1.048316682797355154e-01
-3.894940000000000069e+00 -1.039578062257904278e-01
-3.894769999999999843e+00 -1.030827415263606550e-01
-3.894600000000000062e+00 -1.022064706441854903e-01
-3.894429999999999836e+00 -1.013289900274640248e-01
-3.894260000000000055e+00 -1.004502961097969022e-01
-3.894089999999999829e+00 -9.957038531009280991e-02
-3.893920000000000048e+00 -9.868925403250912443e-02
-3.893749999999999822e+00 -9.780689866635701446e-02
-3.893580000000000041e+00 -9.692331558604243280e-02
-3.893410000000000259e+00 -9.603850115097085915e-02
-3.893240000000000034e+00 -9.515245170547707854e-02
-3.893070000000000253e+00 -9.426516357875236451e-02
-3.892900000000000027e+00 -9.337663308474786206e-02
-3.892730000000000246e+00 -9.248685652211403874e-02
-3.892560000000000020e+00 -9.159583017410193040e-02
-3.892390000000000239e+00 -9.070355030849792943e-02
-3.892220000000000013e+00 -8.981001317752841662e-02
-3.892050000000000232e+00 -8.891521501779038605e-02
-3.891880000000000006e+00 -8.801915205015402310e-02
-3.891710000000000225e+00 -8.712182047969847798e-02
-3.891539999999999999e+00 -8.622321649560620027e-02
-3.891370000000000218e+00 -8.532333627110026686e-02
-3.891199999999999992e+00 -8.442217596333974339e-02
-3.891030000000000211e+00 -8.351973171335203006e-02
-3.890859999999999985e+00 -8.261599964593198397e-02
-3.890690000000000204e+00 -8.171097586956828362e-02
-3.890519999999999978e+00 -8.080465647634264836e-02
-3.890350000000000197e+00 -7.989703754186039397e-02
-3.890179999999999971e+00 -7.898811512513954913e-02
-3.890010000000000190e+00 -7.807788526854619882e-02
-3.889839999999999964e+00 -7.716634399768411423e-02
-3.889670000000000183e+00 -7.625348732132120055e-02
-3.889499999999999957e+00 -7.533931123128434493e-02
-3.889330000000000176e+00 -7.442381170238603072e-02
-3.889159999999999950e+00 -7.350698469231271848e-02
-3.888990000000000169e+00 -7.258882614155111324e-02
-3.888819999999999943e+00 -7.166933197327900185e-02
-3.888650000000000162e+00 -7.074849809328924433e-02
-3.888479999999999936e+00 -6.982632038987486578e-02
-3.888310000000000155e+00 -6.890279473375719721e-02
-3.888139999999999930e+00 -6.797791697797046784e-02
-3.887970000000000148e+00 -6.705168295778229925e-02
-3.887799999999999923e+00 -6.612408849057975491e-02
-3.887630000000000141e+00 -6.519512937579514944e-02
-3.887459999999999916e+00 -6.426480139478159270e-02
-3.887290000000000134e+00 -6.333310031073942359e-02
-3.887119999999999909e+00 -6.240002186859738842e-02
-3.886950000000000127e+00 -6.146556179492979055e-02
-3.886779999999999902e+00 -6.052971579783920225e-02
-3.886610000000000120e+00 -5.959247956687208081e-02
-3.886439999999999895e+00 -5.865384877290121673e-02
-3.886270000000000113e+00 -5.771381906803966372e-02
-3.886099999999999888e+00 -5.677238608552034188e-02
-3.885930000000000106e+00 -5.582954543961064081e-02
-3.885759999999999881e+00 -5.488529272548836602e-02
-3.885590000000000099e+00 -5.393962351915729952e-02
-3.885419999999999874e+00 -5.299253337732186958e-02
-3.885250000000000092e+00 -5.204401783729791647e-02
-3.885079999999999867e+00 -5.109407241688868062e-02
-3.884910000000000085e+00 -5.014269261429493696e-02
-3.884739999999999860e+00 -4.918987390798671561e-02
-3.884570000000000078e+00 -4.823561175661450484e-02
-3.884399999999999853e+00 -4.727990159887970195e-02
-3.884230000000000071e+00 -4.632273885344099368e-02
-3.884059999999999846e+00 -4.536411891878552177e-02
-3.883890000000000065e+00 -4.440403717313660265e-02
-3.883719999999999839e+00 -4.344248897431782913e-02
-3.883550000000000058e+00 -4.247946965966287181e-02
-3.883379999999999832e+00 -4.151497454587871339e-02
-3.883210000000000051e+00 -4.054899892894906627e-02
-3.883040000000000269e+00 -3.958153808400477480e-02
-3.882870000000000044e+00 -3.861258726520936518e-02
-3.882700000000000262e+00 -3.764214170565375467e-02
-3.882530000000000037e+00 -3.667019661721723084e-02
-3.882360000000000255e+00 -3.569674719046641437e-02
-3.882190000000000030e+00 -3.472178859452049876e-02
-3.882020000000000248e+00 -3.374531597694518936e-02
-3.881850000000000023e+00 -3.276732446361374507e-02
-3.881680000000000241e+00 -3.178780915860301981e-02
-3.881510000000000016e+00 -3.080676514405148933e-02
-3.881340000000000234e+00 -2.982418748005207301e-02
-3.881170000000000009e+00 -2.884007120451130210e-02
-3.881000000000000227e+00 -2.785441133303967476e-02
-3.880830000000000002e+00 -2.686720285880535644e-02
-3.880660000000000220e+00 -2.587844075242773378e-02
-3.880489999999999995e+00 -2.488811996182989719e-02
-3.880320000000000213e+00 -2.389623541212460012e-02
-3.880149999999999988e+00 -2.290278200546739737e-02
-3.879980000000000206e+00 -2.190775462094696202e-02
-3.879809999999999981e+00 -2.091114811442936275e-02
-3.879640000000000200e+00 -1.991295731844400230e-02
-3.879469999999999974e+00 -1.891317704203587802e-02
-3.879300000000000193e+00 -1.791180207064235752e-02
-3.879129999999999967e+00 -1.690882716594551208e-02
-3.878960000000000186e+00 -1.590424706574940575e-02
-3.878789999999999960e+00 -1.489805648382436232e-02
-3.878620000000000179e+00 -1.389025010978765275e-02
-3.878449999999999953e+00 -1.288082260894526064e-02
-3.878280000000000172e+00 -1.186976862217026252e-02
-3.878109999999999946e+00 -1.085708276573963717e-02
-3.877940000000000165e+00 -9.842759631216205576e-03
-3.877769999999999939e+00 -8.826793785278397309e-03
-3.877600000000000158e+00 -7.809179769601530367e-03
-3.877429999999999932e+00 -6.789912100689206483e-03
-3.877260000000000151e+00 -5.768985269746303331e-03
-3.877089999999999925e+00 -4.746393742513473242e-03
-3.876920000000000144e+00 -3.722131959137398027e-03
-3.876749999999999918e+00 -2.696194333998998879e-03
-3.876580000000000137e+00 -1.668575255585317716e-03
-3.876409999999999911e+00 -6.392690863173585694e-04
-3.876240000000000130e+00 3.917298375855822750e-04
-3.876069999999999904e+00 1.424427206275632020e-03
-3.875900000000000123e+00 2.458828736416081902e-03
-3.875729999999999897e+00 3.494940171354950827e-03
-3.875560000000000116e+00 4.532767281261247845e-03
-3.875389999999999890e+00 5.572315863306753769e-03
-3.875220000000000109e+00 6.613591741804647484e-03
-3.875049999999999883e+00 7.656600768388181592e-03
-3.874880000000000102e+00 8.701348822153750703e-03
-3.874709999999999877e+00 9.747841809844818087e-03
-3.874540000000000095e+00 1.079608566599484475e-02
-3.874369999999999870e+00 1.184608635311593973e-02
-3.874200000000000088e+00 1.289784986183965289e-02
-3.874029999999999863e+00 1.395138221110866182e-02
-3.873860000000000081e+00 1.500668944832591299e-02
-3.873689999999999856e+00 1.606377764954380893e-02
-3.873520000000000074e+00 1.712265291961534430e-02
-3.873349999999999849e+00 1.818332139238683712e-02
-3.873180000000000067e+00 1.924578923085299917e-02
-3.873009999999999842e+00 2.031006262735150433e-02
-3.872840000000000060e+00 2.137614780371636589e-02
-3.872670000000000279e+00 2.244405101148050363e-02
-3.872500000000000053e+00 2.351377853203976895e-02
-3.872329999999999828e+00 2.458533667683153109e-02
-3.872160000000000046e+00 2.565873178752053896e-02
-3.871990000000000265e+00 2.673397023618839796e-02
-3.871820000000000039e+00 2.781105842551194127e-02
-3.871650000000000258e+00 2.889000278893931115e-02
-3.871480000000000032e+00 2.997080979089757416e-02
-3.871310000000000251e+00 3.105348592695903950e-02
-3.871140000000000025e+00 3.213803772405351283e-02
-3.870970000000000244e+00 3.322447174063328929e-02
-3.870800000000000018e+00 3.431279456689417806e-02
-3.870630000000000237e+00 3.540301282494273671e-02
-3.870460000000000012e+00 3.649513316901472487e-02
-3.870290000000000230e+00 3.758916228565226808e-02
-3.870120000000000005e+00 3.868510689391868596e-02
-3.869950000000000223e+00 3.978297374558148469e-02
-3.869779999999999998e+00 4.088276962533443637e-02
-3.869610000000000216e+00 4.198450135097490238e-02
-3.869439999999999991e+00 4.308817577363602963e-02
-3.869270000000000209e+00 4.419379977796326214e-02
-3.869099999999999984e+00 4.530138028234920178e-02
-3.868930000000000202e+00 4.641092423911885589e-02
-3.868759999999999977e+00 4.752243863476065394e-02
-3.868590000000000195e+00 4.863593049011708663e-02
-3.868419999999999970e+00 4.975140686062040629e-02
-3.868250000000000188e+00 5.086887483648635383e-02
-3.868079999999999963e+00 5.198834154295265547e-02
-3.867910000000000181e+00 5.310981414047266647e-02
-3.867739999999999956e+00 5.423329982496061241e-02
-3.867570000000000174e+00 5.535880582799020816e-02
-3.867399999999999949e+00 5.648633941704021139e-02
-3.867230000000000167e+00 5.761590789569489418e-02
-3.867059999999999942e+00 5.874751860389852004e-02
-3.866890000000000160e+00 5.988117891815399746e-02
-3.866719999999999935e+00 6.101689625178075005e-02
-3.866550000000000153e+00 6.215467805512209232e-02
-3.866379999999999928e+00 6.329453181580409205e-02
-3.866210000000000147e+00 6.443646505894144727e-02
-3.866039999999999921e+00 6.558048534740512636e-02
-3.865870000000000140e+00 6.672660028203598881e-02
-3.865699999999999914e+00 6.787481750190534069e-02
-3.865530000000000133e+00 6.902514468453817276e-02
-3.865359999999999907e+00 7.017758954617921152e-02
-3.865190000000000126e+00 7.133215984201764226e-02
-3.865019999999999900e+00 7.248886336645554707e-02
-3.864850000000000119e+00 7.364770795333856757e-02
-3.864679999999999893e+00 7.480870147622871447e-02
-3.864510000000000112e+00 7.597185184863504415e-02
-3.864339999999999886e+00 7.713716702429491978e-02
-3.864170000000000105e+00 7.830465499740608959e-02
-3.863999999999999879e+00 7.947432380291163945e-02
-3.863830000000000098e+00 8.064618151673830226e-02
-3.863659999999999872e+00 8.182023625608440820e-02
-3.863490000000000091e+00 8.299649617965980386e-02
-3.863319999999999865e+00 8.417496948798157408e-02
-3.863150000000000084e+00 8.535566442361768036e-02
-3.862979999999999858e+00 8.653858927148228020e-02
-3.862810000000000077e+00 8.772375235908969060e-02
-3.862639999999999851e+00 8.891116205685316298e-02
-3.862470000000000070e+00 9.010082677833652909e-02
-3.862300000000000288e+00 9.129275498056177440e-02
-3.862130000000000063e+00 9.248695516427980767e-02
-3.861959999999999837e+00 9.368343587424791952e-02
-3.861790000000000056e+00 9.488220569952754424e-02
-3.861620000000000275e+00 9.608327327377723381e-02
-3.861450000000000049e+00 9.728664727554137137e-02
-3.861279999999999824e+00 9.849233642853578996e-02
-3.861110000000000042e+00 9.970034950194994749e-02
-3.860940000000000261e+00 1.009106953107556243e-01
-3.860770000000000035e+00 1.021233827159998969e-01
-3.860600000000000254e+00 1.033384206250989035e-01
-3.860430000000000028e+00 1.045558179921692865e-01
-3.860260000000000247e+00 1.057755838183062486e-01
-3.860090000000000021e+00 1.069977271519274992e-01
-3.859920000000000240e+00 1.082222570890531282e-01
-3.859750000000000014e+00 1.094491827736536055e-01
-3.859580000000000233e+00 1.106785133979394792e-01
-3.859410000000000007e+00 1.119102582027105691e-01
-3.859240000000000226e+00 1.131444264776507308e-01
-3.859070000000000000e+00 1.143810275616822664e-01
-3.858900000000000219e+00 1.156200708432710833e-01
-3.858729999999999993e+00 1.168615657607792180e-01
-3.858560000000000212e+00 1.181055218027767389e-01
-3.858389999999999986e+00 1.193519485084044013e-01
-3.858220000000000205e+00 1.206008554676850225e-01
-3.858049999999999979e+00 1.218522523218967119e-01
-3.857880000000000198e+00 1.231061487638852175e-01
-3.857709999999999972e+00 1.243625545384454689e-01
-3.857540000000000191e+00 1.256214794426413484e-01
-3.857369999999999965e+00 1.268829333261868031e-01
-3.857200000000000184e+00 1.281469260917757202e-01
-3.857029999999999959e+00 1.294134676954715457e-01
-3.856860000000000177e+00 1.306825681470356881e-01
-3.856689999999999952e+00 1.319542375103278931e-01
-3.856520000000000170e+00 1.332284859036426961e-01
-3.856349999999999945e+00 1.345053235001081315e-01
-3.856180000000000163e+00 1.357847605280360914e-01
-3.856009999999999938e+00 1.370668072713233376e-01
-3.855840000000000156e+00 1.383514740698070788e-01
-3.855669999999999931e+00 1.396387713196770297e-01
-3.855500000000000149e+00 1.409287094738329582e-01
-3.855329999999999924e+00 1.422212990423016021e-01
-3.855160000000000142e+00 1.435165505926058460e-01
-3.854989999999999917e+00 1.448144747501856067e-01
-3.854820000000000135e+00 1.461150821987740045e-01
-3.854649999999999910e+00 1.474183836808238279e-01
-3.854480000000000128e+00 1.487243899978885064e-01
-3.854309999999999903e+00 1.500331120110620642e-01
-3.854140000000000121e+00 1.513445606413596212e-01
-3.853969999999999896e+00 1.526587468701684214e-01
-3.853800000000000114e+00 1.539756817396365773e-01
-3.853629999999999889e+00 1.552953763531224052e-01
-3.853460000000000107e+00 1.566178418756010160e-01
-3.853289999999999882e+00 1.579430895341186469e-01
-3.853120000000000100e+00 1.592711306181978370e-01
-3.852949999999999875e+00 1.606019764803098548e-01
-3.852780000000000094e+00 1.619356385362800133e-01
-3.852609999999999868e+00 1.632721282657727535e-01
-3.852440000000000087e+00 1.646114572127022058e-01
-3.852269999999999861e+00 1.659536369857206317e-01
-3.852100000000000080e+00 1.672986792586446947e-01
-3.851929999999999854e+00 1.686465957709466501e-01
-3.851760000000000073e+00 1.699973983281882484e-01
-3.851589999999999847e+00 1.713510988025206405e-01
-3.851420000000000066e+00 1.727077091331300773e-01
-3.851250000000000284e+00 1.740672413267350949e-01
-3.851080000000000059e+00 1.754297074580610794e-01
-3.850909999999999833e+00 1.767951196703198280e-01
-3.850740000000000052e+00 1.781634901756997957e-01
-3.850570000000000270e+00 1.795348312558738557e-01
-3.850400000000000045e+00 1.809091552624849386e-01
-3.850230000000000263e+00 1.822864746176402484e-01
-3.850060000000000038e+00 1.836668018144432535e-01
-3.849890000000000256e+00 1.850501494174758843e-01
-3.849720000000000031e+00 1.864365300633369638e-01
-3.849550000000000249e+00 1.878259564611447774e-01
-3.849380000000000024e+00 1.892184413930790843e-01
-3.849210000000000242e+00 1.906139977148849363e-01
-3.849040000000000017e+00 1.920126383564408068e-01
-3.848870000000000235e+00 1.934143763222578583e-01
-3.848700000000000010e+00 1.948192246920601445e-01
-3.848530000000000229e+00 1.962271966212982000e-01
-3.848360000000000003e+00 1.976383053417329061e-01
-3.848190000000000222e+00 1.990525641619619035e-01
-3.848019999999999996e+00 2.004699864680162535e-01
-3.847850000000000215e+00 2.018905857238888490e-01
-3.847679999999999989e+00 2.033143754721445651e-01
-3.847510000000000208e+00 2.047413693344635188e-01
-3.847339999999999982e+00 2.061715810122556058e-01
-3.847170000000000201e+00 2.076050242872160556e-01
-3.846999999999999975e+00 2.090417130219481001e-01
-3.846830000000000194e+00 2.104816611605314913e-01
-3.846659999999999968e+00 2.119248827291588810e-01
-3.846490000000000187e+00 2.133713918367073636e-01
-3.846319999999999961e+00 2.148212026753896497e-01
-3.846150000000000180e+00 2.162743295213382100e-01
-3.845979999999999954e+00 2.177307867352638870e-01
-3.845810000000000173e+00 2.191905887630579974e-01
-3.845639999999999947e+00 2.206537501364509435e-01
-3.845470000000000166e+00 2.221202854736348264e-01
-3.845299999999999940e+00 2.235902094799318007e-01
-3.845130000000000159e+00 2.250635369484257353e-01
-3.844959999999999933e+00 2.265402827606438352e-01
-3.844790000000000152e+00 2.280204618872007372e-01
-3.844619999999999926e+00 2.295040893884926214e-01
-3.844450000000000145e+00 2.309911804153496340e-01
-3.844279999999999919e+00 2.324817502097486221e-01
-3.844110000000000138e+00 2.339758141054727181e-01
-3.843939999999999912e+00 2.354733875288344824e-01
-3.843770000000000131e+00 2.369744859993578867e-01
-3.843599999999999905e+00 2.384791251305069526e-01
-3.843430000000000124e+00 2.399873206303754503e-01
-3.843259999999999899e+00 2.414990883024445978e-01
-3.843090000000000117e+00 2.430144440462708444e-01
-3.842919999999999892e+00 2.445334038582619718e-01
-3.842750000000000110e+00 2.460559838323805870e-01
-3.842579999999999885e+00 2.475822001609337131e-01
-3.842410000000000103e+00 2.491120691352848304e-01
-3.842239999999999878e+00 2.506456071466600655e-01
-3.842070000000000096e+00 2.521828306868821312e-01
-3.841899999999999871e+00 2.537237563491787085e-01
-3.841730000000000089e+00 2.552684008289334838e-01
-3.841559999999999864e+00 2.568167809245163746e-01
-3.841390000000000082e+00 2.583689135380433100e-01
-3.841219999999999857e+00 2.599248156762190010e-01
-3.841050000000000075e+00 2.614845044511185379e-01
-3.840880000000000294e+00 2.630479970810383761e-01
-3.840710000000000068e+00 2.646153108913104623e-01
-3.840539999999999843e+00 2.661864633151335702e-01
-3.840370000000000061e+00 2.677614718944276162e-01
-3.840200000000000280e+00 2.693403542806939721e-01
-3.840030000000000054e+00 2.709231282358681714e-01
-3.839860000000000273e+00 2.725098116331772236e-01
-3.839690000000000047e+00 2.741004224580457227e-01
-3.839520000000000266e+00 2.756949788089502196e-01
-3.839350000000000041e+00 2.772934988983465909e-01
-3.839180000000000259e+00 2.788960010535369016e-01
-3.839010000000000034e+00 2.805025037176160918e-01
-3.838840000000000252e+00 2.821130254503620982e-01
-3.838670000000000027e+00 2.837275849291916452e-01
-3.838500000000000245e+00 2.853462009500691843e-01
-3.838330000000000020e+00 2.869688924284882758e-01
-3.838160000000000238e+00 2.885956784003882447e-01
-3.837990000000000013e+00 2.902265780231592651e-01
-3.837820000000000231e+00 2.918616105765823865e-01
-3.837650000000000006e+00 2.935007954638396144e-01
-3.837480000000000224e+00 2.951441522124872985e-01
-3.837309999999999999e+00 2.967917004754784815e-01
-3.837140000000000217e+00 2.984434600321515529e-01
-3.836969999999999992e+00 3.000994507892844054e-01
-3.836800000000000210e+00 3.017596927820909158e-01
-3.836629999999999985e+00 3.034242061752998598e-01
-3.836460000000000203e+00 3.050930112641718761e-01
-3.836289999999999978e+00 3.067661284755986428e-01
-3.836120000000000196e+00 3.084435783691414912e-01
-3.835949999999999971e+00 3.101253816381512873e-01
-3.835780000000000189e+00 3.118115591108223117e-01
-3.835609999999999964e+00 3.135021317513435046e-01
-3.835440000000000182e+00 3.151971206609685550e-01
-3.835269999999999957e+00 3.168965470791855754e-01
-3.835100000000000176e+00 3.186004323848208308e-01
-3.834929999999999950e+00 3.203087980972168514e-01
-3.834760000000000169e+00 -4.679129334406386537e-02
-3.834589999999999943e+00 -4.636273236096819655e-02
-3.834420000000000162e+00 -4.593399223727736430e-02
-3.834249999999999936e+00 -4.550507278472641637e-02
-3.834080000000000155e+00 -4.507597381478110204e-02
-3.833909999999999929e+00 -4.464669513862808831e-02
-3.833740000000000148e+00 -4.421723656718397344e-02
-3.833569999999999922e+00 -4.378759791108608607e-02
-3.833400000000000141e+00 -4.335777898069954894e-02
-3.833229999999999915e+00 -4.292777958610942413e-02
-3.833060000000000134e+00 -4.249759953712795024e-02
-3.832889999999999908e+00 -4.206723864328631990e-02
-3.832720000000000127e+00 -4.163669671384155613e-02
-3.832549999999999901e+00 -4.120597355776869225e-02
-3.832380000000000120e+00 -4.077506898376741240e-02
-3.832209999999999894e+00 -4.034398280025488365e-02
-3.832040000000000113e+00 -3.991271481537168875e-02
-3.831869999999999887e+00 -3.948126483697454031e-02
-3.831700000000000106e+00 -3.904963267264278948e-02
-3.831529999999999880e+00 -3.861781812967048783e-02
-3.831360000000000099e+00 -3.818582101507424220e-02
-3.831189999999999873e+00 -3.775364113558401374e-02
-3.831020000000000092e+00 -3.732127829765019555e-02
-3.830849999999999866e+00 -3.688873230743618808e-02
-3.830680000000000085e+00 -3.645600297082562946e-02
-3.830510000000000304e+00 -3.602309009341384677e-02
-3.830340000000000078e+00 -3.558999348051204020e-02
-3.830169999999999852e+00 -3.515671293714728307e-02


==> data/rulkov_alpha6_2.dat <==
-4.000000000000000000e+00 -1.000000000000000000e+00
-3.999989999999999934e+00 -8.033423810094263429e-01
-3.999979999999999869e+00 -7.316079464210579753e-01
-3.999969999999999803e+00 -7.210256348583188313e-01
-3.999960000000000182e+00 -7.456592288638251853e-01
-3.999950000000000117e+00 -6.581202574925860693e-01
-3.999940000000000051e+00 -7.348083404487609771e-01
-3.999929999999999986e+00 -6.818272060395728085e-01
-3.999919999999999920e+00 -7.497754924529510534e-01
-3.999909999999999854e+00 -7.230598784316106808e-01
-3.999899999999999789e+00 -6.890355719432672554e-01
-3.999890000000000168e+00 -6.429395559616185585e-01
-3.999880000000000102e+00 -7.381672900902074286e-01
-3.999870000000000037e+00 -7.202872408614549027e-01
-3.999859999999999971e+00 -6.995327484779202409e-01
-3.999849999999999905e+00 -6.749093501745321300e-01
-3.999839999999999840e+00 -6.448552891333411141e-01
-3.999830000000000219e+00 -6.067531868014793828e-01
-3.999820000000000153e+00 -7.255270765869736849e-01
-3.999810000000000088e+00 -7.133873010892982647e-01
-3.999800000000000022e+00 -7.000464594436432986e-01
-3.999789999999999957e+00 -6.852617411782352397e-01
-3.999779999999999891e+00 -6.687141650305449270e-01
-3.999769999999999825e+00 -6.499751284081705105e-01
-3.999760000000000204e+00 -6.284533825248893590e-01
-3.999750000000000139e+00 -6.033075485659420423e-01
-3.999740000000000073e+00 -7.195916699482930445e-01
-3.999730000000000008e+00 -7.117422692010698659e-01
-3.999719999999999942e+00 -7.034286751553697759e-01
-3.999709999999999877e+00 -6.945962935027998331e-01
-3.999699999999999811e+00 -6.851808739513811641e-01
-3.999690000000000190e+00 -6.751062044032862808e-01
-3.999680000000000124e+00 -6.642811017697297649e-01
-3.999670000000000059e+00 -6.525954341525053160e-01
-3.999659999999999993e+00 -6.399147879429982755e-01
-3.999649999999999928e+00 -6.260732061332355824e-01
-3.999639999999999862e+00 -6.108631280852119261e-01
-3.999629999999999797e+00 -5.940211811045490453e-01
-3.999620000000000175e+00 -5.752076741042690955e-01
-3.999610000000000110e+00 -7.048807778917263178e-01
-3.999600000000000044e+00 -6.994724563657772620e-01
-3.999589999999999979e+00 -6.938594268476045990e-01
-3.999579999999999913e+00 -6.880265282625592782e-01
-3.999569999999999848e+00 -6.819569400733259679e-01
-3.999560000000000226e+00 -6.756319414897861142e-01
-3.999550000000000161e+00 -6.690306269145938067e-01
-3.999540000000000095e+00 -6.621295680026220154e-01
-3.999530000000000030e+00 -6.549024101979000756e-01
-3.999519999999999964e+00 -6.473193883545204086e-01
-3.999509999999999899e+00 -6.393467417583670320e-01
-3.999499999999999833e+00 -6.309460031826664705e-01
-3.999490000000000212e+00 -6.220731290162413440e-01
-3.999480000000000146e+00 -6.126774272438383351e-01
-3.999470000000000081e+00 -6.027002260634165554e-01
-3.999460000000000015e+00 -5.920732066020393258e-01
-3.999449999999999950e+00 -5.807162962190913769e-01
-3.999439999999999884e+00 -5.685349807052734183e-01
-3.999429999999999819e+00 -5.554168388924273225e-01
-3.999420000000000197e+00 -5.412270233431570876e-01
-3.999410000000000132e+00 -6.869255923154002907e-01
-3.999400000000000066e+00 -6.831463311843488651e-01
-3.999390000000000001e+00 -6.792740455439960634e-01
-3.999379999999999935e+00 -6.753043001461888073e-01
-3.999369999999999870e+00 -6.712323506126566253e-01
-3.999359999999999804e+00 -6.670531151836920358e-01
-3.999350000000000183e+00 -6.627611432691484783e-01
-3.999340000000000117e+00 -6.583505803680340662e-01
-3.999330000000000052e+00 -6.538151288581347531e-01
-3.999319999999999986e+00 -6.491480040692695352e-01
-3.999309999999999921e+00 -6.443418849649844571e-01
-3.999299999999999855e+00 -6.393888586389746553e-01
-3.999290000000000234e+00 -6.342803576979691993e-01
-3.999280000000000168e+00 -6.290070894378181343e-01
-3.999270000000000103e+00 -6.235589555280141028e-01
-3.999260000000000037e+00 -6.179249606757822866e-01
-3.999249999999999972e+00 -6.120931084600336192e-01
-3.999239999999999906e+00 -6.060502821738122936e-01
-3.999229999999999841e+00 -5.997821080865280985e-01
-3.999220000000000219e+00 -5.932727980145313662e-01
-3.999210000000000154e+00 -5.865049674384716916e-01
-3.999200000000000088e+00 -5.794594246095057244e-01
-3.999190000000000023e+00 -5.721149250781758511e-01
-3.999179999999999957e+00 -5.644478848326317522e-01
-3.999169999999999892e+00 -5.564320436458701780e-01
-3.999159999999999826e+00 -5.480380682295097339e-01
-3.999150000000000205e+00 -5.392330822230178011e-01
-3.999140000000000139e+00 -5.299801067510527819e-01
-3.999130000000000074e+00 -5.202373910183153427e-01
-3.999120000000000008e+00 -6.705121979296996271e-01
-3.999109999999999943e+00 -6.679240210415137158e-01
-3.999099999999999877e+00 -6.652951821050776537e-01
-3.999089999999999812e+00 -6.626244492298274391e-01
-3.999080000000000190e+00 -6.599105363114636802e-01
-3.999070000000000125e+00 -6.571520999234482519e-01
-3.999060000000000059e+00 -6.543477359904961155e-01
-3.999049999999999994e+00 -6.514959762234168172e-01
-3.999039999999999928e+00 -6.485952842968356613e-01
-3.999029999999999863e+00 -6.456440517469665963e-01
-3.999020000000000241e+00 -6.426405935655320478e-01
-3.999010000000000176e+00 -6.395831434619481115e-01
-3.999000000000000110e+00 -6.364698487664747217e-01
-3.998990000000000045e+00 -6.332987649393435614e-01
-3.998979999999999979e+00 -6.300678496510410120e-01
-3.998969999999999914e+00 -6.267749563942459634e-01
-3.998959999999999848e+00 -6.234178275826132154e-01
-3.998950000000000227e+00 -6.199940870879554478e-01
-3.998940000000000161e+00 -6.165012321606260226e-01
-3.998930000000000096e+00 -6.129366246750140856e-01
-3.998920000000000030e+00 -6.092974816294126628e-01
-3.998909999999999965e+00 -6.055808648280938122e-01
-3.998899999999999899e+00 -6.017836696601679414e-01
-3.998889999999999834e+00 -5.979026128818546448e-01
-3.998880000000000212e+00 -5.939342192971982515e-01
-3.998870000000000147e+00 -5.898748072177513180e-01
-3.998860000000000081e+00 -5.857204725714497684e-01
-3.998850000000000016e+00 -5.814670715067655760e-01
-3.998839999999999950e+00 -5.771102013271837139e-01
-3.998829999999999885e+00 -5.726451795624888375e-01
-3.998819999999999819e+00 -5.680670209616481836e-01
-3.998810000000000198e+00 -5.633704121619582672e-01
-3.998800000000000132e+00 -5.585496837530630199e-01
-3.998790000000000067e+00 -5.535987794212824387e-01
-3.998780000000000001e+00 -5.485112218062127010e-01
-3.998769999999999936e+00 -5.432800746555073168e-01
-3.998759999999999870e+00 -5.378979007998703210e-01
-3.998750000000000249e+00 -5.323567153970165666e-01
-3.998740000000000183e+00 -5.266479338107016295e-01
-3.998730000000000118e+00 -5.207623133935276316e-01
-3.998720000000000052e+00 -5.146898883189423568e-01
-3.998709999999999987e+00 -5.084198964774562235e-01
-3.998699999999999921e+00 -5.019406972817803680e-01
-3.998689999999999856e+00 -4.952396790334240295e-01
-3.998680000000000234e+00 -4.883031542676422587e-01
-3.998670000000000169e+00 -6.493997104877180515e-01
-3.998660000000000103e+00 -6.475991527711452145e-01
-3.998650000000000038e+00 -6.457803244847334367e-01
-3.998639999999999972e+00 -6.439428689934050265e-01
-3.998629999999999907e+00 -6.420864195948868813e-01
-3.998619999999999841e+00 -6.402105991508719729e-01
-3.998610000000000220e+00 -6.383150197023196304e-01
-3.998600000000000154e+00 -6.363992820663552097e-01
-3.998590000000000089e+00 -6.344629754160410195e-01
-3.998580000000000023e+00 -6.325056768397888662e-01
-3.998569999999999958e+00 -6.305269508809348000e-01
-3.998559999999999892e+00 -6.285263490557004840e-01
-3.998549999999999827e+00 -6.265034093485031264e-01
-3.998540000000000205e+00 -6.244576556833532077e-01
-3.998530000000000140e+00 -6.223885973695875151e-01
-3.998520000000000074e+00 -6.202957285219329320e-01
-3.998510000000000009e+00 -6.181785274511119033e-01
-3.998499999999999943e+00 -6.160364560253415167e-01
-3.998489999999999878e+00 -6.138689590002158747e-01
-3.998479999999999812e+00 -6.116754633147515330e-01
-3.998470000000000191e+00 -6.094553773527127127e-01
-3.998460000000000125e+00 -6.072080901654766105e-01
-3.998450000000000060e+00 -6.049329706564210429e-01
-3.998439999999999994e+00 -6.026293667220845585e-01
-3.998429999999999929e+00 -6.002966043490772785e-01
-3.998419999999999863e+00 -5.979339866635674516e-01
-3.998410000000000242e+00 -5.955407929301947956e-01
-3.998400000000000176e+00 -5.931162774971713292e-01
-3.998390000000000111e+00 -5.906596686852733091e-01
-3.998380000000000045e+00 -5.881701676152748526e-01
-3.998369999999999980e+00 -5.856469469713027065e-01
-3.998359999999999914e+00 -5.830891496955037390e-01
-3.998349999999999849e+00 -5.804958876093820885e-01
-3.998340000000000227e+00 -5.778662399572216390e-01
-3.998330000000000162e+00 -5.751992518657639275e-01
-3.998320000000000096e+00 -5.724939327158575786e-01
-3.998310000000000031e+00 -5.697492544181396168e-01
-3.998299999999999965e+00 -5.669641495877421056e-01
-3.998289999999999900e+00 -5.641375096102462239e-01
-3.998279999999999834e+00 -5.612681825912864131e-01
-3.998270000000000213e+00 -5.583549711820656736e-01
-3.998260000000000147e+00 -5.553966302703887692e-01
-3.998250000000000082e+00 -5.523918645300901487e-01
-3.998240000000000016e+00 -5.493393258156634706e-01
-3.998229999999999951e+00 -5.462376103921875448e-01
-3.998219999999999885e+00 -5.430852559880681163e-01
-3.998209999999999820e+00 -5.398807386570332323e-01
-3.998200000000000198e+00 -5.366224694344600143e-01
-3.998190000000000133e+00 -5.333087907723689236e-01
-3.998180000000000067e+00 -5.299379727366640980e-01
-3.998170000000000002e+00 -5.265082089457570058e-01
-3.998159999999999936e+00 -5.230176122320199239e-01
-3.998149999999999871e+00 -5.194642100019641884e-01
-3.998140000000000249e+00 -5.158459392718265368e-01
-3.998130000000000184e+00 -5.121606413498400734e-01
-3.998120000000000118e+00 -5.084060561387447885e-01
-3.998110000000000053e+00 -5.045798160219355788e-01
-3.998099999999999987e+00 -5.006794393012393707e-01
-3.998089999999999922e+00 -4.967023231450379828e-01
-3.998079999999999856e+00 -4.926457360047494238e-01
-3.998070000000000235e+00 -4.885068094516339388e-01
-3.998060000000000169e+00 -4.842825293808594722e-01
-3.998050000000000104e+00 -4.799697265273987212e-01
-3.998040000000000038e+00 -4.755650662262054795e-01
-3.998029999999999973e+00 -4.710650373482067610e-01
-3.998019999999999907e+00 -4.664659403327237608e-01
-3.998009999999999842e+00 -4.617638742286676035e-01
-3.998000000000000220e+00 -4.569547226477459478e-01
-3.997990000000000155e+00 -4.520341385202937823e-01
-3.997980000000000089e+00 -6.250825271045953313e-01
-3.997970000000000024e+00 -6.238285201656273982e-01
-3.997959999999999958e+00 -6.225663242935437491e-01
-3.997949999999999893e+00 -6.212958366580921821e-01
-3.997939999999999827e+00 -6.200169525675166549e-01
-3.997930000000000206e+00 -6.187295654250153376e-01
-3.997920000000000140e+00 -6.174335666837771353e-01
-3.997910000000000075e+00 -6.161288458011521252e-01
-3.997900000000000009e+00 -6.148152901909567092e-01
-3.997889999999999944e+00 -6.134927851747622451e-01
-3.997879999999999878e+00 -6.121612139316588985e-01
-3.997870000000000257e+00 -6.108204574465369019e-01
-3.997860000000000191e+00 -6.094703944566869369e-01
-3.997850000000000126e+00 -6.081109013972606503e-01
-3.997840000000000060e+00 -6.067418523446966860e-01
-3.997829999999999995e+00 -6.053631189584907091e-01
-3.997819999999999929e+00 -6.039745704214727340e-01
-3.997809999999999864e+00 -6.025760733779689238e-01
-3.997800000000000242e+00 -6.011674918704309478e-01
-3.997790000000000177e+00 -5.997486872735422470e-01
-3.997780000000000111e+00 -5.983195182271635604e-01
-3.997770000000000046e+00 -5.968798405664065276e-01
-3.997759999999999980e+00 -5.954295072500059849e-01
-3.997749999999999915e+00 -5.939683682862303415e-01
-3.997739999999999849e+00 -5.924962706565686243e-01
-3.997730000000000228e+00 -5.910130582371031505e-01
-3.997720000000000162e+00 -5.895185717169264539e-01
-3.997710000000000097e+00 -5.880126485148159388e-01
-3.997700000000000031e+00 -5.864951226923379446e-01
-3.997689999999999966e+00 -5.849658248646754100e-01
-3.997679999999999900e+00 -5.834245821084268480e-01
-3.997669999999999835e+00 -5.818712178663434376e-01
-3.997660000000000213e+00 -5.803055518491077036e-01
-3.997650000000000148e+00 -5.787273999335289520e-01
-3.997640000000000082e+00 -5.771365740578650039e-01
-3.997630000000000017e+00 -5.755328821132478234e-01
-3.997619999999999951e+00 -5.739161278316510240e-01
-3.997609999999999886e+00 -5.722861106699411726e-01
-3.997600000000000264e+00 -5.706426256902252803e-01
-3.997590000000000199e+00 -5.689854634356679153e-01
-3.997580000000000133e+00 -5.673144098028044535e-01
-3.997570000000000068e+00 -5.656292459085773272e-01
-3.997560000000000002e+00 -5.639297479534496338e-01
-3.997549999999999937e+00 -5.622156870792223149e-01
-3.997539999999999871e+00 -5.604868292222031645e-01
-3.997530000000000250e+00 -5.587429349611261475e-01
-3.997520000000000184e+00 -5.569837593592211755e-01
-3.997510000000000119e+00 -5.552090518015100340e-01
-3.997500000000000053e+00 -5.534185558254189896e-01
-3.997489999999999988e+00 -5.516120089455740505e-01
-3.997479999999999922e+00 -5.497891424722770592e-01
-3.997469999999999857e+00 -5.479496813231895525e-01
-3.997460000000000235e+00 -5.460933438281564412e-01
-3.997450000000000170e+00 -5.442198415264487554e-01
-3.997440000000000104e+00 -5.423288789571898416e-01
-3.997430000000000039e+00 -5.404201534410526531e-01
-3.997419999999999973e+00 -5.384933548541380732e-01
-3.997409999999999908e+00 -5.365481653930722628e-01
-3.997399999999999842e+00 -5.345842593312334357e-01
-3.997390000000000221e+00 -5.326013027654959986e-01
-3.997380000000000155e+00 -5.305989533527879498e-01
-3.997370000000000090e+00 -5.285768600371668624e-01
-3.997360000000000024e+00 -5.265346627653332279e-01
-3.997349999999999959e+00 -5.244719921910729887e-01
-3.997339999999999893e+00 -5.223884693681910552e-01
-3.997330000000000272e+00 -5.202837054308158127e-01
-3.997320000000000206e+00 -5.181573012605368289e-01
-3.997310000000000141e+00 -5.160088471407930921e-01
-3.997300000000000075e+00 -5.138379223961316855e-01
-3.997290000000000010e+00 -5.116440950171415869e-01
-3.997279999999999944e+00 -5.094269212694817472e-01
-3.997269999999999879e+00 -5.071859452867115703e-01
-3.997260000000000257e+00 -5.049206986459616742e-01
-3.997250000000000192e+00 -5.026306999249335883e-01
-3.997240000000000126e+00 -5.003154542411926142e-01
-3.997230000000000061e+00 -4.979744527702315016e-01
-3.997219999999999995e+00 -4.956071722434566285e-01
-3.997209999999999930e+00 -4.932130744237923081e-01
-3.997199999999999864e+00 -4.907916055583435577e-01
-3.997190000000000243e+00 -4.883421958066624380e-01
-3.997180000000000177e+00 -4.858642586430506616e-01
-3.997170000000000112e+00 -4.833571902329577008e-01
-3.997160000000000046e+00 -4.808203687797013570e-01
-3.997149999999999981e+00 -4.782531538422030715e-01
-3.997139999999999915e+00 -4.756548856206576081e-01
-3.997129999999999850e+00 -4.730248842093361383e-01
-3.997120000000000228e+00 -4.703624488142644777e-01
-3.997110000000000163e+00 -4.676668569333313763e-01
-3.997100000000000097e+00 -4.649373634985334292e-01
-3.997090000000000032e+00 -4.621731999759302600e-01
-3.997079999999999966e+00 -4.593735734223599043e-01
-3.997069999999999901e+00 -4.565376654960542346e-01
-3.997060000000000279e+00 -4.536646314189470286e-01
-3.997050000000000214e+00 -4.507535988863236587e-01
-3.997040000000000148e+00 -4.478036669235376244e-01
-3.997030000000000083e+00 -4.448139046835994370e-01
-3.997020000000000017e+00 -4.417833501840333632e-01
-3.997009999999999952e+00 -4.387110089789946765e-01
-3.996999999999999886e+00 -4.355958527623872145e-01
-3.996990000000000265e+00 -4.324368178981025101e-01
-3.996980000000000199e+00 -4.292328038720693018e-01
-3.996970000000000134e+00 -4.259826716635624066e-01
-3.996960000000000068e+00 -4.226852420272551591e-01
-3.996950000000000003e+00 -4.193392936833286733e-01
-3.996939999999999937e+00 -4.159435614081620214e-01
-3.996929999999999872e+00 -5.983705659717378778e-01
-3.996920000000000250e+00 -5.975040078418060174e-01
-3.996910000000000185e+00 -5.966338580559299443e-01
-3.996900000000000119e+00 -5.957600879318927234e-01
-3.996890000000000054e+00 -5.948826684579989754e-01
-3.996879999999999988e+00 -5.940015702881317194e-01
-3.996869999999999923e+00 -5.931167637368364165e-01
-3.996859999999999857e+00 -5.922282187742383686e-01
-3.996850000000000236e+00 -5.913359050209188172e-01
-3.996840000000000170e+00 -5.904397917424897280e-01
-3.996830000000000105e+00 -5.895398478445725843e-01
-3.996820000000000039e+00 -5.886360418670755212e-01
-3.996809999999999974e+00 -5.877283419787608931e-01
-3.996799999999999908e+00 -5.868167159715972359e-01
-3.996790000000000287e+00 -5.859011312550269635e-01
-3.996780000000000221e+00 -5.849815548499572859e-01
-3.996770000000000156e+00 -5.840579533830184689e-01
-3.996760000000000090e+00 -5.831302930803657913e-01
-3.996750000000000025e+00 -5.821985397614611868e-01
-3.996739999999999959e+00 -5.812626588328206889e-01
-3.996729999999999894e+00 -5.803226152815681438e-01
-3.996720000000000272e+00 -5.793783736689165353e-01
-3.996710000000000207e+00 -5.784298981233150228e-01
-3.996700000000000141e+00 -5.774771523339390367e-01
-3.996690000000000076e+00 -5.765200995435286746e-01
-3.996680000000000010e+00 -5.755587025414435898e-01
-3.996669999999999945e+00 -5.745929236563540599e-01
-3.996659999999999879e+00 -5.736227247490023329e-01
-3.996650000000000258e+00 -5.726480672047089548e-01
-3.996640000000000192e+00 -5.716689119255715656e-01
-3.996630000000000127e+00 -5.706852193229304815e-01
-3.996620000000000061e+00 -5.696969493093297920e-01
-3.996609999999999996e+00 -5.687040612903933035e-01
-3.996599999999999930e+00 -5.677065141566207673e-01
-3.996589999999999865e+00 -5.667042662749453008e-01
-3.996580000000000243e+00 -5.656972754802469527e-01
-3.996570000000000178e+00 -5.646854990663977558e-01
-3.996560000000000112e+00 -5.636688937775932162e-01
-3.996550000000000047e+00 -5.626474157990962732e-01
-3.996539999999999981e+00 -5.616210207479566119e-01
-3.996529999999999916e+00 -5.605896636636052976e-01
-3.996520000000000294e+00 -5.595532989981607530e-01
-3.996510000000000229e+00 -5.585118806064095498e-01
-3.996500000000000163e+00 -5.574653617360486590e-01
-3.996490000000000098e+00 -5.564136950171629792e-01
-3.996480000000000032e+00 -5.553568324518656230e-01
-3.996469999999999967e+00 -5.542947254035249793e-01
-3.996459999999999901e+00 -5.532273245859152810e-01
-3.996450000000000280e+00 -5.521545800520508696e-01
-3.996440000000000214e+00 -5.510764411826769571e-01
-3.996430000000000149e+00 -5.499928566748709668e-01
-3.996420000000000083e+00 -5.489037745300604509e-01
-3.996410000000000018e+00 -5.478091420418705892e-01
-3.996399999999999952e+00 -5.467089057838746546e-01
-3.996389999999999887e+00 -5.456030115968439898e-01
-3.996380000000000265e+00 -5.444914045759523535e-01
-3.996370000000000200e+00 -5.433740290574153864e-01
-3.996360000000000134e+00 -5.422508286052842852e-01
-3.996350000000000069e+00 -5.411217459975207200e-01
-3.996340000000000003e+00 -5.399867232120068028e-01
-3.996329999999999938e+00 -5.388457014121659228e-01
-3.996319999999999872e+00 -5.376986209322931476e-01
-3.996310000000000251e+00 -5.365454212626926678e-01
-3.996300000000000185e+00 -5.353860410340487430e-01
-3.996290000000000120e+00 -5.342204180021629112e-01
-3.996280000000000054e+00 -5.330484890316763424e-01
-3.996269999999999989e+00 -5.318701900798360471e-01
-3.996259999999999923e+00 -5.306854561797238468e-01
-3.996249999999999858e+00 -5.294942214231956878e-01
-3.996240000000000236e+00 -5.282964189434343760e-01
-3.996230000000000171e+00 -5.270919808968673737e-01
-3.996220000000000105e+00 -5.258808384451817419e-01
-3.996210000000000040e+00 -5.246629217365152975e-01
-3.996199999999999974e+00 -5.234381598862160034e-01
-3.996189999999999909e+00 -5.222064809574948896e-01
-3.996180000000000287e+00 -5.209678119412857189e-01
-3.996170000000000222e+00 -5.197220787356573446e-01
-3.996160000000000156e+00 -5.184692061252016426e-01
-3.996150000000000091e+00 -5.172091177593138855e-01
-3.996140000000000025e+00 -5.159417361303683114e-01
-3.996129999999999960e+00 -5.146669825513016105e-01
-3.996119999999999894e+00 -5.133847771325229514e-01
-3.996110000000000273e+00 -5.120950387585685437e-01
-3.996100000000000207e+00 -5.107976850637681032e-01
-3.996090000000000142e+00 -5.094926324078491442e-01
-3.996080000000000076e+00 -5.081797958506133472e-01
-3.996070000000000011e+00 -5.068590891260120745e-01
-3.996059999999999945e+00 -5.055304246157710235e-01
-3.996049999999999880e+00 -5.041937133222108569e-01
-3.996040000000000258e+00 -5.028488648405622374e-01
-3.996030000000000193e+00 -5.014957873302781088e-01
-3.996020000000000127e+00 -5.001343874862305139e-01
-3.996010000000000062e+00 -4.987645705086217740e-01
-3.995999999999999996e+00 -4.973862400724086141e-01
-3.995989999999999931e+00 -4.959992982959714469e-01
-3.995979999999999865e+00 -4.946036457089171279e-01
-3.995970000000000244e+00 -4.931991812192204616e-01
-3.995960000000000178e+00 -4.917858020792302276e-01
-3.995950000000000113e+00 -4.903634038512789117e-01
-3.995940000000000047e+00 -4.889318803720617002e-01
-3.995929999999999982e+00 -4.874911237161497213e-01
-3.995919999999999916e+00 -4.860410241587684865e-01
-3.995910000000000295e+00 -4.845814701374135947e-01
-3.995900000000000230e+00 -4.831123482123589885e-01
-3.995890000000000164e+00 -4.816335430266837081e-01
-3.995880000000000098e+00 -4.801449372647368374e-01
-3.995870000000000033e+00 -4.786464116095877075e-01
-3.995859999999999967e+00 -4.771378446995991340e-01
-3.995849999999999902e+00 -4.756191130835811243e-01
-3.995840000000000281e+00 -4.740900911750530189e-01
-3.995830000000000215e+00 -4.725506512047530361e-01
-3.995820000000000149e+00 -4.710006631727495785e-01
-3.995810000000000084e+00 -4.694399947983305954e-01
-3.995800000000000018e+00 -4.678685114691880642e-01
-3.995789999999999953e+00 -4.662860761888929506e-01
-3.995779999999999887e+00 -4.646925495231328251e-01
-3.995770000000000266e+00 -4.630877895443203940e-01
-3.995760000000000201e+00 -4.614716517746408897e-01
-3.995750000000000135e+00 -4.598439891278915392e-01
-3.995740000000000069e+00 -4.582046518492684517e-01
-3.995730000000000004e+00 -4.565534874537232612e-01
-3.995719999999999938e+00 -4.548903406624500434e-01
-3.995709999999999873e+00 -4.532150533376778645e-01
-3.995700000000000252e+00 -4.515274644157625250e-01
-3.995690000000000186e+00 -4.498274098377589847e-01
-3.995680000000000121e+00 -4.481147224789937544e-01
-3.995670000000000055e+00 -4.463892320758156007e-01
-3.995659999999999989e+00 -4.446507651504872927e-01
-3.995649999999999924e+00 -4.428991449339843012e-01
-3.995640000000000303e+00 -4.411341912865038295e-01
-3.995630000000000237e+00 -4.393557206153542172e-01
-3.995620000000000172e+00 -4.375635457910921899e-01
-3.995610000000000106e+00 -4.357574760605358866e-01
-3.995600000000000041e+00 -4.339373169574803901e-01
-3.995589999999999975e+00 -4.321028702107019281e-01
-3.995579999999999909e+00 -4.302539336492253730e-01
-3.995570000000000288e+00 -4.283903011047438536e-01
-3.995560000000000223e+00 -4.265117623107672618e-01
-3.995550000000000157e+00 -4.246181027995363233e-01
-3.995540000000000092e+00 -4.227091037947132146e-01
-3.995530000000000026e+00 -4.207845421014881349e-01
-3.995519999999999960e+00 -4.188441899931015788e-01
-3.995509999999999895e+00 -4.168878150936965454e-01
-3.995500000000000274e+00 -4.149151802577585868e-01
-3.995490000000000208e+00 -4.129260434453388418e-01
-3.995480000000000143e+00 -4.109201575939939177e-01
-3.995470000000000077e+00 -4.088972704861025820e-01
-3.995460000000000012e+00 -4.068571246120957219e-01
-3.995449999999999946e+00 -4.047994570292903216e-01
-3.995439999999999880e+00 -4.027239992163821891e-01
-3.995430000000000259e+00 -4.006304769228955509e-01
-3.995420000000000194e+00 -3.985186100135665876e-01
-3.995410000000000128e+00 -3.963881123085423175e-01
-3.995400000000000063e+00 -3.942386914171406853e-01
-3.995389999999999997e+00 -3.920700485668026092e-01
-3.995379999999999932e+00 -3.898818784261136594e-01
-3.995370000000000310e+00 -3.876738689220461942e-01
-3.995360000000000245e+00 -3.854457010504610537e-01
-3.995350000000000179e+00 -3.831970486811536736e-01
-3.995340000000000114e+00 -3.809275783555584050e-01
-3.995330000000000048e+00 -3.786369490774200708e-01
-3.995319999999999983e+00 -3.763248120966910526e-01
-3.995309999999999917e+00 -3.739908106856046355e-01
-3.995300000000000296e+00 -3.716345799072108269e-01
-3.995290000000000230e+00 -3.692557463750191782e-01
-3.995280000000000165e+00 -5.660888129323159434e-01
-3.995270000000000099e+00 -5.654889431146719048e-01
-3.995260000000000034e+00 -5.648875067439591557e-01
-3.995249999999999968e+00 -5.642844959114733383e-01
-3.995239999999999903e+00 -5.636799026511970512e-01
-3.995230000000000281e+00 -5.630737189392750475e-01
-3.995220000000000216e+00 -5.624659366933643101e-01
-3.995210000000000150e+00 -5.618565477722885504e-01
-3.995200000000000085e+00 -5.612455439753022413e-01
-3.995190000000000019e+00 -5.606329170416252117e-01
-3.995179999999999954e+00 -5.600186586498412389e-01
-3.995169999999999888e+00 -5.594027604173389401e-01
-3.995160000000000267e+00 -5.587852138997391194e-01
-3.995150000000000201e+00 -5.581660105902349622e-01
-3.995140000000000136e+00 -5.575451419191223001e-01
-3.995130000000000070e+00 -5.569225992531298131e-01
-3.995120000000000005e+00 -5.562983738948031887e-01
-3.995109999999999939e+00 -5.556724570819152609e-01
-3.995100000000000318e+00 -5.550448399868637139e-01
-3.995090000000000252e+00 -5.544155137159376689e-01
-3.995080000000000187e+00 -5.537844693088271875e-01
-3.995070000000000121e+00 -5.531516977379080657e-01
-3.995060000000000056e+00 -5.525171899075892457e-01
-3.995049999999999990e+00 -5.518809366536420180e-01
-3.995039999999999925e+00 -5.512429287425909541e-01
-3.995030000000000303e+00 -5.506031568709942592e-01
-3.995020000000000238e+00 -5.499616116647143560e-01
-3.995010000000000172e+00 -5.493182836783451206e-01
-3.995000000000000107e+00 -5.486731633944430531e-01
-3.994990000000000041e+00 -5.480262412228192881e-01
-3.994979999999999976e+00 -5.473775074998353807e-01
-3.994969999999999910e+00 -5.467269524876908759e-01
-3.994960000000000289e+00 -5.460745663736957800e-01
-3.994950000000000223e+00 -5.454203392694243480e-01
-3.994940000000000158e+00 -5.447642612101514237e-01
-3.994930000000000092e+00 -5.441063221539780281e-01
-3.994920000000000027e+00 -5.434465119810618638e-01
-3.994909999999999961e+00 -5.427848204928608089e-01
-3.994899999999999896e+00 -5.421212374113603127e-01
-3.994890000000000274e+00 -5.414557523782793647e-01
-3.994880000000000209e+00 -5.407883549541715462e-01
-3.994870000000000143e+00 -5.401190346177453527e-01
-3.994860000000000078e+00 -5.394477807649928902e-01
-3.994850000000000012e+00 -5.387745827082927041e-01
-3.994839999999999947e+00 -5.380994296756502759e-01
-3.994830000000000325e+00 -5.374223108097934132e-01
-3.994820000000000260e+00 -5.367432151672510976e-01
-3.994810000000000194e+00 -5.360621317176096357e-01
-3.994800000000000129e+00 -5.353790493425277797e-01
-3.994790000000000063e+00 -5.346939568348653138e-01
-3.994779999999999998e+00 -5.340068428977513548e-01
-3.994769999999999932e+00 -5.333176961436847385e-01
-3.994760000000000311e+00 -5.326265050936384027e-01
-3.994750000000000245e+00 -5.319332581759462775e-01
-3.994740000000000180e+00 -5.312379437255884129e-01
-3.994730000000000114e+00 -5.305405499830525562e-01
-3.994720000000000049e+00 -5.298410650933983446e-01
-3.994709999999999983e+00 -5.291394771052736479e-01
-3.994699999999999918e+00 -5.284357739699037104e-01
-3.994690000000000296e+00 -5.277299435400861771e-01
-3.994680000000000231e+00 -5.270219735690554463e-01
-3.994670000000000165e+00 -5.263118517096069260e-01
-3.994660000000000100e+00 -5.255995655129178656e-01
-3.994650000000000034e+00 -5.248851024275339450e-01
-3.994639999999999969e+00 -5.241684497982378454e-01
-3.994629999999999903e+00 -5.234495948649590114e-01
-3.994620000000000282e+00 -5.227285247617305952e-01
-3.994610000000000216e+00 -5.220052265153807269e-01
-3.994600000000000151e+00 -5.212796870446224640e-01
-3.994590000000000085e+00 -5.205518931587259646e-01
-3.994580000000000020e+00 -5.198218315564372416e-01
-3.994569999999999954e+00 -5.190894888247120642e-01
-3.994560000000000333e+00 -5.183548514376209448e-01
-3.994550000000000267e+00 -5.176179057549398221e-01
-3.994540000000000202e+00 -5.168786380211427556e-01
-3.994530000000000136e+00 -5.161370343640052649e-01
-3.994520000000000071e+00 -5.153930807933772007e-01
-3.994510000000000005e+00 -5.146467631999133152e-01
-3.994499999999999940e+00 -5.138980673537187904e-01
-3.994490000000000318e+00 -5.131469789031039008e-01
-3.994480000000000253e+00 -5.123934833731355054e-01
-3.994470000000000187e+00 -5.116375661643960404e-01
-3.994460000000000122e+00 -5.108792125516085081e-01
-3.994450000000000056e+00 -5.101184076821233537e-01
-3.994439999999999991e+00 -5.093551365746568083e-01
-3.994429999999999925e+00 -5.085893841177419050e-01
-3.994420000000000304e+00 -5.078211350684024294e-01
-3.994410000000000238e+00 -5.070503740505065693e-01
-3.994400000000000173e+00 -5.062770855534662884e-01
-3.994390000000000107e+00 -5.055012539306370511e-01
-3.994380000000000042e+00 -5.047228633978043666e-01
-3.994369999999999976e+00 -5.039418980316304753e-01
-3.994359999999999911e+00 -5.031583417680830506e-01
-3.994350000000000289e+00 -5.023721784008832181e-01
-3.994340000000000224e+00 -5.015833915797540676e-01
-3.994330000000000158e+00 -5.007919648090063403e-01
-3.994320000000000093e+00 -4.999978814456929044e-01
-3.994310000000000027e+00 -4.992011246980245787e-01
-3.994299999999999962e+00 -4.984016776236329105e-01
-3.994290000000000340e+00 -4.975995231278615427e-01
-3.994280000000000275e+00 -4.967946439619067012e-01
-3.994270000000000209e+00 -4.959870227212310745e-01
-3.994260000000000144e+00 -4.951766418436419070e-01
-3.994250000000000078e+00 -4.943634836074762284e-01
-3.994240000000000013e+00 -4.935475301297378437e-01
-3.994229999999999947e+00 -4.927287633642766784e-01
-3.994220000000000326e+00 -4.919071650998338430e-01
-3.994210000000000260e+00 -4.910827169580476159e-01
-3.994200000000000195e+00 -4.902554003916564374e-01
-3.994190000000000129e+00 -4.894251966823953137e-01
-3.994180000000000064e+00 -4.885920869390021348e-01
-3.994169999999999998e+00 -4.877560520951760847e-01
-3.994159999999999933e+00 -4.869170729075016912e-01
-3.994150000000000311e+00 -4.860751299533891401e-01
-3.994140000000000246e+00 -4.852302036287894360e-01
-3.994130000000000180e+00 -4.843822741462351922e-01
-3.994120000000000115e+00 -4.835313215325307001e-01
-3.994110000000000049e+00 -4.826773256265339818e-01
-3.994099999999999984e+00 -4.818202660769023704e-01
-3.994089999999999918e+00 -4.809601223397955150e-01
-3.994080000000000297e+00 -4.800968736766055289e-01
-3.994070000000000231e+00 -4.792304991514167445e-01
-3.994060000000000166e+00 -4.783609776288620385e-01
-3.994050000000000100e+00 -4.774882877715140306e-01
-3.994040000000000035e+00 -4.766124080375003236e-01
-3.994029999999999969e+00 -4.757333166779318390e-01
-3.994020000000000348e+00 -4.748509917344554410e-01
-3.994010000000000282e+00 -4.739654110365307815e-01
-3.994000000000000217e+00 -4.730765521990005773e-01
-3.993990000000000151e+00 -4.721843926192930141e-01
-3.993980000000000086e+00 -4.712889094747820806e-01
-3.993970000000000020e+00 -4.703900797200408213e-01
-3.993959999999999955e+00 -4.694878800840560085e-01
-3.993950000000000333e+00 -4.685822870674908880e-01
-3.993940000000000268e+00 -4.676732769395774425e-01
-3.993930000000000202e+00 -4.667608257355426171e-01
-3.993920000000000137e+00 -4.658449092534468483e-01
-3.993910000000000071e+00 -4.649255030512463027e-01
-3.993900000000000006e+00 -4.640025824437270519e-01
-3.993889999999999940e+00 -4.630761224994952019e-01
-3.993880000000000319e+00 -4.621460980377521399e-01
-3.993870000000000253e+00 -4.612124836250814930e-01
-3.993860000000000188e+00 -4.602752535723732552e-01
-3.993850000000000122e+00 -4.593343819314228416e-01
-3.993840000000000057e+00 -4.583898424916205694e-01
-3.993829999999999991e+00 -4.574416087765758032e-01
-3.993819999999999926e+00 -4.564896540406529479e-01
-3.993810000000000304e+00 -4.555339512655809386e-01
-3.993800000000000239e+00 -4.545744731566738750e-01
-3.993790000000000173e+00 -4.536111921394995750e-01
-3.993780000000000108e+00 -4.526440803560816684e-01
-3.993770000000000042e+00 -4.516731096611844021e-01
-3.993759999999999977e+00 -4.506982516185531473e-01
-3.993750000000000355e+00 -4.497194774971438602e-01
-3.993740000000000290e+00 -4.487367582669987698e-01
-3.993730000000000224e+00 -4.477500645956051795e-01
-3.993720000000000159e+00 -4.467593668436606325e-01
-3.993710000000000093e+00 -4.457646350610331987e-01
-3.993700000000000028e+00 -4.447658389826079639e-01
-3.993689999999999962e+00 -4.437629480240823376e-01
-3.993680000000000341e+00 -4.427559312776953582e-01
-3.993670000000000275e+00 -4.417447575077090849e-01
-3.993660000000000210e+00 -4.407293951462367132e-01
-3.993650000000000144e+00 -4.397098122885575999e-01
-3.993640000000000079e+00 -4.386859766885879419e-01
-3.993630000000000013e+00 -4.376578557542281089e-01
-3.993619999999999948e+00 -4.366254165426573519e-01
-3.993610000000000326e+00 -4.355886257555006136e-01
-3.993600000000000261e+00 -4.345474497338465691e-01
-3.993590000000000195e+00 -4.335018544535045315e-01
-3.993580000000000130e+00 -4.324518055197521527e-01
-3.993570000000000064e+00 -4.313972681622984529e-01
-3.993559999999999999e+00 -4.303382072300279693e-01
-3.993549999999999933e+00 -4.292745871856994966e-01
-3.993540000000000312e+00 -4.282063721005561763e-01
-3.993530000000000246e+00 -4.271335256487483467e-01
-3.993520000000000181e+00 -4.260560111018900642e-01
-3.993510000000000115e+00 -4.249737913233221920e-01
-3.993500000000000050e+00 -4.238868287622836184e-01
-3.993489999999999984e+00 -4.227950854481188903e-01
-3.993479999999999919e+00 -4.216985229842175609e-01
-3.993470000000000297e+00 -4.205971025420691678e-01
-3.993460000000000232e+00 -4.194907848548246609e-01
-3.993450000000000166e+00 -4.183795302113067494e-01
-3.993440000000000101e+00 -4.172632984494518138e-01
-3.993430000000000035e+00 -4.161420489498090514e-01
-3.993419999999999970e+00 -4.150157406289110007e-01
-3.993410000000000348e+00 -4.138843319326238057e-01
-3.993400000000000283e+00 -4.127477808290336281e-01
-3.993390000000000217e+00 -4.116060448018210027e-01
-3.993380000000000152e+00 -4.104590808429176563e-01
-3.993370000000000086e+00 -4.093068454453139826e-01
-3.993360000000000021e+00 -4.081492945957851948e-01
-3.993349999999999955e+00 -4.069863837672613727e-01
-3.993340000000000334e+00 -4.058180679114298250e-01
-3.993330000000000268e+00 -4.046443014505458624e-01
-3.993320000000000203e+00 -4.034650382700991078e-01
-3.993310000000000137e+00 -4.022802317103482683e-01
-3.993300000000000072e+00 -4.010898345582882274e-01
-3.993290000000000006e+00 -3.998937990392972264e-01
-3.993279999999999941e+00 -3.986920768086648081e-01
-3.993270000000000319e+00 -3.974846189429295795e-01
-3.993260000000000254e+00 -3.962713759309681172e-01
-3.993250000000000188e+00 -3.950522976652242058e-01
-3.993240000000000123e+00 -3.938273334325331221e-01
-3.993230000000000057e+00 -3.925964319046701401e-01
-3.993219999999999992e+00 -3.913595411290620718e-01
-3.993209999999999926e+00 -3.901166085190257427e-01
-3.993200000000000305e+00 -3.888675808440358317e-01
-3.993190000000000239e+00 -3.876124042194934449e-01
-3.993180000000000174e+00 -3.863510240968614506e-01
-3.993170000000000108e+00 -3.850833852530118340e-01
-3.993160000000000043e+00 -3.838094317797366983e-01
-3.993149999999999977e+00 -3.825291070729414655e-01
-3.993140000000000356e+00 -3.812423538216571650e-01
-3.993130000000000290e+00 -3.799491139967338671e-01
-3.993120000000000225e+00 -3.786493288396025059e-01
-3.993110000000000159e+00 -3.773429388505238902e-01
-3.993100000000000094e+00 -3.760298837767356850e-01
-3.993090000000000028e+00 -3.747101026003472057e-01
-3.993079999999999963e+00 -3.733835335260276000e-01
-3.993070000000000341e+00 -3.720501139685055692e-01
-3.993060000000000276e+00 -3.707097805394871659e-01
-3.993050000000000210e+00 -3.693624690349737172e-01
-3.993040000000000145e+00 -3.680081144216784672e-01
-3.993030000000000079e+00 -3.666466508235190491e-01
-3.993020000000000014e+00 -3.652780115077376988e-01
-3.993009999999999948e+00 -3.639021288708335078e-01
-3.993000000000000327e+00 -3.625189344240865030e-01
-3.992990000000000261e+00 -3.611283587787699756e-01
-3.992980000000000196e+00 -3.597303316313700261e-01
-3.992970000000000130e+00 -3.583247817481682307e-01
-3.992960000000000065e+00 -3.569116369496197483e-01
-3.992949999999999999e+00 -3.554908240944678610e-01
-3.992939999999999934e+00 -3.540622690634714353e-01
-3.992930000000000312e+00 -3.526258967429052871e-01
-3.992920000000000247e+00 -3.511816310074015735e-01
-3.992910000000000181e+00 -3.497293947030301609e-01
-3.992900000000000116e+00 -3.482691096294277533e-01
-3.992890000000000050e+00 -3.468006965219352367e-01
-3.992879999999999985e+00 -3.453240750331574849e-01
-3.992870000000000363e+00 -3.438391637143634050e-01
-3.992860000000000298e+00 -3.423458799959928633e-01
-3.992850000000000232e+00 -3.408441401685866623e-01
-3.992840000000000167e+00 -3.393338593626036848e-01
-3.992830000000000101e+00 -3.378149515279941784e-01
-3.992820000000000036e+00 -3.362873294135750868e-01
-3.992809999999999970e+00 -3.347509045456075749e-01
-3.992800000000000349e+00 -3.332055872063014457e-01
-3.992790000000000283e+00 -3.316512864112963754e-01
-3.992780000000000218e+00 -3.300879098874763273e-01
-3.992770000000000152e+00 -3.285153640495914185e-01
-3.992760000000000087e+00 -3.269335539766041743e-01
-3.992750000000000021e+00 -3.253423833876475935e-01
-3.992739999999999956e+00 -3.237417546173119720e-01
-3.992730000000000334e+00 -3.221315685904473924e-01
-3.992720000000000269e+00 -3.205117247962542826e-01
-3.992710000000000203e+00 -3.188821212622326984e-01
-3.992700000000000138e+00 -5.293361463316598181e-01
-3.992690000000000072e+00 -5.289255072011770364e-01
-3.992680000000000007e+00 -5.285142071874503467e-01
-3.992669999999999941e+00 -5.281022442221851021e-01
-3.992660000000000320e+00 -5.276896162278267299e-01
-3.992650000000000254e+00 -5.272763211174198439e-01
-3.992640000000000189e+00 -5.268623567946938424e-01
-3.992630000000000123e+00 -5.264477211539166923e-01
-3.992620000000000058e+00 -5.260324120798611780e-01
-3.992609999999999992e+00 -5.256164274477532761e-01
-3.992600000000000371e+00 -5.251997651232334086e-01
-3.992590000000000305e+00 -5.247824229622252146e-01
-3.992580000000000240e+00 -5.243643988109886189e-01
-3.992570000000000174e+00 -5.239456905060020375e-01
-3.992560000000000109e+00 -5.235262958739027583e-01
-3.992550000000000043e+00 -5.231062127314420884e-01
-3.992539999999999978e+00 -5.226854388854368372e-01
-3.992530000000000356e+00 -5.222639721327055895e-01
-3.992520000000000291e+00 -5.218418102599563513e-01
-3.992510000000000225e+00 -5.214189510438314024e-01
-3.992500000000000160e+00 -5.209953922507687407e-01
-3.992490000000000094e+00 -5.205711316369704411e-01
-3.992480000000000029e+00 -5.201461669483368189e-01
-3.992469999999999963e+00 -5.197204959204031471e-01
-3.992460000000000342e+00 -5.192941162783113462e-01
-3.992450000000000276e+00 -5.188670257366390093e-01
-3.992440000000000211e+00 -5.184392219995017648e-01
-3.992430000000000145e+00 -5.180107027603688685e-01
-3.992420000000000080e+00 -5.175814657020372245e-01
-3.992410000000000014e+00 -5.171515084965698783e-01
-3.992399999999999949e+00 -5.167208288052370646e-01
-3.992390000000000327e+00 -5.162894242784600296e-01
-3.992380000000000262e+00 -5.158572925556659250e-01
-3.992370000000000196e+00 -5.154244312653584181e-01
-3.992360000000000131e+00 -5.149908380249494932e-01
-3.992350000000000065e+00 -5.145565104407288093e-01
-3.992340000000000000e+00 -5.141214461077939779e-01
-3.992330000000000378e+00 -5.136856426099999373e-01
-3.992320000000000313e+00 -5.132490975198161776e-01
-3.992310000000000247e+00 -5.128118083983760345e-01
-3.992300000000000182e+00 -5.123737727953209253e-01
-3.992290000000000116e+00 -5.119349882487639336e-01
-3.992280000000000051e+00 -5.114954522852142027e-01
-3.992269999999999985e+00 -5.110551624195035503e-01
-3.992260000000000364e+00 -5.106141161547385066e-01
-3.992250000000000298e+00 -5.101723109821505453e-01
-3.992240000000000233e+00 -5.097297443811356077e-01
-3.992230000000000167e+00 -5.092864138191214307e-01
-3.992220000000000102e+00 -5.088423167515006007e-01
-3.992210000000000036e+00 -5.083974506215385158e-01
-3.992199999999999971e+00 -5.079518128603481841e-01
-3.992190000000000349e+00 -5.075054008867837529e-01
-3.992180000000000284e+00 -5.070582121073267112e-01
-3.992170000000000218e+00 -5.066102439160977688e-01
-3.992160000000000153e+00 -5.061614936947228527e-01
-3.992150000000000087e+00 -5.057119588122663822e-01
-3.992140000000000022e+00 -5.052616366251552193e-01
-3.992129999999999956e+00 -5.048105244771003974e-01
-3.992120000000000335e+00 -5.043586196990464954e-01
-3.992110000000000269e+00 -5.039059196090078796e-01
-3.992100000000000204e+00 -5.034524215120907975e-01
-3.992090000000000138e+00 -5.029981227003548216e-01
-3.992080000000000073e+00 -5.025430204527684408e-01
-3.992070000000000007e+00 -5.020871120350721695e-01
-3.992060000000000386e+00 -5.016303946997751062e-01
-3.992050000000000320e+00 -5.011728656859574249e-01
-3.992040000000000255e+00 -5.007145222193166711e-01
-3.992030000000000189e+00 -5.002553615119990083e-01
-3.992020000000000124e+00 -4.997953807625465927e-01
-3.992010000000000058e+00 -4.993345771558102553e-01
-3.991999999999999993e+00 -4.988729478628382008e-01
-3.991990000000000371e+00 -4.984104900408564132e-01
-3.991980000000000306e+00 -4.979472008330491639e-01
-3.991970000000000240e+00 -4.974830773686300112e-01
-3.991960000000000175e+00 -4.970181167626617214e-01
-3.991950000000000109e+00 -4.965523161159786647e-01
-3.991940000000000044e+00 -4.960856725151003843e-01
-3.991929999999999978e+00 -4.956181830321561566e-01
-3.991920000000000357e+00 -4.951498447247945633e-01
-3.991910000000000291e+00 -4.946806546360087986e-01
-3.991900000000000226e+00 -4.942106097941929010e-01
-3.991890000000000160e+00 -4.937397072129288689e-01
-3.991880000000000095e+00 -4.932679438909504110e-01
-3.991870000000000029e+00 -4.927953168120163263e-01
-3.991859999999999964e+00 -4.923218229448335648e-01
-3.991850000000000342e+00 -4.918474592429789016e-01
-3.991840000000000277e+00 -4.913722226447216901e-01
-3.991830000000000211e+00 -4.908961100730255267e-01
-3.991820000000000146e+00 -4.904191184354005362e-01
-3.991810000000000080e+00 -4.899412446238191610e-01
-3.991800000000000015e+00 -4.894624855145955911e-01
-3.991790000000000393e+00 -4.889828379683121562e-01
-3.991780000000000328e+00 -4.885022988296572888e-01
-3.991770000000000262e+00 -4.880208649274118682e-01
-3.991760000000000197e+00 -4.875385330742929568e-01
-3.991750000000000131e+00 -4.870553000668548793e-01
-3.991740000000000066e+00 -4.865711626853856941e-01
-3.991730000000000000e+00 -4.860861176938179318e-01
-3.991720000000000379e+00 -4.856001618395922037e-01
-3.991710000000000313e+00 -4.851132918535476790e-01
-3.991700000000000248e+00 -4.846255044498631315e-01
-3.991690000000000182e+00 -4.841367963258988438e-01
-3.991680000000000117e+00 -4.836471641621248319e-01
-3.991670000000000051e+00 -4.831566046219517574e-01
-3.991659999999999986e+00 -4.826651143516896281e-01
-3.991650000000000365e+00 -4.821726899804046895e-01
-3.991640000000000299e+00 -4.816793281197447874e-01
-3.991630000000000233e+00 -4.811850253639347597e-01
-3.991620000000000168e+00 -4.806897782896089044e-01
-3.991610000000000102e+00 -4.801935834556745886e-01
-3.991600000000000037e+00 -4.796964374032308132e-01
-3.991589999999999971e+00 -4.791983366554161683e-01
-3.991580000000000350e+00 -4.786992777173340596e-01
-3.991570000000000285e+00 -4.781992570758592520e-01
-3.991560000000000219e+00 -4.776982711996016207e-01
-3.991550000000000153e+00 -4.771963165387417272e-01
-3.991540000000000088e+00 -4.766933895249065301e-01
-3.991530000000000022e+00 -4.761894865710418201e-01
-3.991520000000000401e+00 -4.756846040713371693e-01
-3.991510000000000336e+00 -4.751787384009726889e-01
-3.991500000000000270e+00 -4.746718859161564996e-01
-3.991490000000000204e+00 -4.741640429538940271e-01
-3.991480000000000139e+00 -4.736552058318717062e-01
-3.991470000000000073e+00 -4.731453708483536746e-01
-3.991460000000000008e+00 -4.726345342820243434e-01
-3.991450000000000387e+00 -4.721226923918876994e-01
-3.991440000000000321e+00 -4.716098414170475928e-01
-3.991430000000000256e+00 -4.710959775767019631e-01
-3.991420000000000190e+00 -4.705810970699311202e-01
-3.991410000000000124e+00 -4.700651960755504732e-01
-3.991400000000000059e+00 -4.695482707520176047e-01
-3.991389999999999993e+00 -4.690303172372633500e-01
-3.991380000000000372e+00 -4.685113316485681190e-01
-3.991370000000000307e+00 -4.679913100823582806e-01
-3.991360000000000241e+00 -4.674702486141766311e-01
-3.991350000000000176e+00 -4.669481432984582403e-01
-3.991340000000000110e+00 -4.664249901684092703e-01
-3.991330000000000044e+00 -4.659007852358453272e-01
-3.991319999999999979e+00 -4.653755244910628419e-01
-3.991310000000000358e+00 -4.648492039027081746e-01
-3.991300000000000292e+00 -4.643218194175287028e-01
-3.991290000000000227e+00 -4.637933669603674369e-01
-3.991280000000000161e+00 -4.632638424339211025e-01
-3.991270000000000095e+00 -4.627332417185863189e-01
-3.991260000000000030e+00 -4.622015606723521852e-01
-3.991249999999999964e+00 -4.616687951305891713e-01
-3.991240000000000343e+00 -4.611349409059422033e-01
-3.991230000000000278e+00 -4.605999937880923545e-01
-3.991220000000000212e+00 -4.600639495437162108e-01
-3.991210000000000147e+00 -4.595268039162145879e-01
-3.991200000000000081e+00 -4.589885526256219928e-01
-3.991190000000000015e+00 -4.584491913683928499e-01
-3.991180000000000394e+00 -4.579087158172970851e-01
-3.991170000000000329e+00 -4.573671216211287471e-01
-3.991160000000000263e+00 -4.568244044046961272e-01
-3.991150000000000198e+00 -4.562805597685681280e-01
-3.991140000000000132e+00 -4.557355832888824176e-01
-3.991130000000000067e+00 -4.551894705172213063e-01
-3.991120000000000001e+00 -4.546422169804085200e-01
-3.991110000000000380e+00 -4.540938181803801377e-01
-3.991100000000000314e+00 -4.535442695938871061e-01
-3.991090000000000249e+00 -4.529935666724698717e-01
-3.991080000000000183e+00 -4.524417048421748300e-01
-3.991070000000000118e+00 -4.518886795034230408e-01
-3.991060000000000052e+00 -4.513344860307899054e-01
-3.991049999999999986e+00 -4.507791197728490129e-01
-3.991040000000000365e+00 -4.502225760519978359e-01
-3.991030000000000300e+00 -4.496648501641509754e-01
-3.991020000000000234e+00 -4.491059373787400499e-01
-3.991010000000000169e+00 -4.485458329384009457e-01
-3.991000000000000103e+00 -4.479845320587804713e-01
-3.990990000000000038e+00 -4.474220299283990787e-01
-3.990979999999999972e+00 -4.468583217083940684e-01
-3.990970000000000351e+00 -4.462934025323898601e-01
-3.990960000000000285e+00 -4.457272675061643152e-01
-3.990950000000000220e+00 -4.451599117076261991e-01
-3.990940000000000154e+00 -4.445913301864883871e-01
-3.990930000000000089e+00 -4.440215179640987220e-01
-3.990920000000000023e+00 -4.434504700332329019e-01
-3.990910000000000402e+00 -4.428781813579115711e-01
-3.990900000000000336e+00 -4.423046468730590930e-01
-3.990890000000000271e+00 -4.417298614845016624e-01
-3.990880000000000205e+00 -4.411538200685955480e-01
-3.990870000000000140e+00 -4.405765174720552846e-01
-3.990860000000000074e+00 -4.399979485117458955e-01
-3.990850000000000009e+00 -4.394181079744431395e-01
-3.990840000000000387e+00 -4.388369906166527112e-01
-3.990830000000000322e+00 -4.382545911642636849e-01
-3.990820000000000256e+00 -4.376709043124953902e-01
-3.990810000000000191e+00 -4.370859247255579061e-01
-3.990800000000000125e+00 -4.364996470364536640e-01
-3.990790000000000060e+00 -4.359120658467080522e-01
-3.990779999999999994e+00 -4.353231757262009949e-01
-3.990770000000000373e+00 -4.347329712128995549e-01
-3.990760000000000307e+00 -4.341414468125239789e-01
-3.990750000000000242e+00 -4.335485969984889110e-01
-3.990740000000000176e+00 -4.329544162115313566e-01
-3.990730000000000111e+00 -4.323588988594972427e-01
-3.990720000000000045e+00 -4.317620393170865101e-01
-3.990709999999999980e+00 -4.311638319256161922e-01
-3.990700000000000358e+00 -4.305642709927956502e-01
-3.990690000000000293e+00 -4.299633507923475428e-01
-3.990680000000000227e+00 -4.293610655639099050e-01
-3.990670000000000162e+00 -4.287574095126929774e-01
-3.990660000000000096e+00 -4.281523768092275750e-01
-3.990650000000000031e+00 -4.275459615891045728e-01
-3.990640000000000409e+00 -4.269381579527322668e-01
-3.990630000000000344e+00 -4.263289599649477402e-01
-3.990620000000000278e+00 -4.257183616549264360e-01
-3.990610000000000213e+00 -4.251063570158092886e-01
-3.990600000000000147e+00 -4.244929400044057388e-01
-3.990590000000000082e+00 -4.238781045409611981e-01
-3.990580000000000016e+00 -4.232618445088577874e-01
-3.990570000000000395e+00 -4.226441537543438876e-01
-3.990560000000000329e+00 -4.220250260861658220e-01
-3.990550000000000264e+00 -4.214044552754131479e-01
-3.990540000000000198e+00 -4.207824350551248593e-01
-3.990530000000000133e+00 -4.201589591200386997e-01
-3.990520000000000067e+00 -4.195340211262786334e-01
-3.990510000000000002e+00 -4.189076146910231113e-01
-3.990500000000000380e+00 -4.182797333922925742e-01
-3.990490000000000315e+00 -4.176503707684877664e-01
-3.990480000000000249e+00 -4.170195203182543997e-01
-3.990470000000000184e+00 -4.163871755000463915e-01
-3.990460000000000118e+00 -4.157533297318810606e-01
-3.990450000000000053e+00 -4.151179763909697007e-01
-3.990439999999999987e+00 -4.144811088134214838e-01
-3.990430000000000366e+00 -4.138427202939481964e-01
-3.990420000000000300e+00 -4.132028040854133777e-01
-3.990410000000000235e+00 -4.125613533986566273e-01
-3.990400000000000169e+00 -4.119183614021025841e-01
-3.990390000000000104e+00 -4.112738212213803979e-01
-3.990380000000000038e+00 -4.106277259390292422e-01
-3.990370000000000417e+00 -4.099800685941591416e-01
-3.990360000000000351e+00 -4.093308421820143206e-01
-3.990350000000000286e+00 -4.086800396537655922e-01
-3.990340000000000220e+00 -4.080276539160454519e-01
-3.990330000000000155e+00 -4.073736778306553674e-01
-3.990320000000000089e+00 -4.067181042141573277e-01
-3.990310000000000024e+00 -4.060609258375272868e-01
-3.990300000000000402e+00 -4.054021354258205423e-01
-3.990290000000000337e+00 -4.047417256576883449e-01
-3.990280000000000271e+00 -4.040796891651493028e-01
-3.990270000000000206e+00 -4.034160185331474024e-01
-3.990260000000000140e+00 -4.027507062991272369e-01
-3.990250000000000075e+00 -4.020837449527134289e-01
-3.990240000000000009e+00 -4.014151269352539964e-01
-3.990230000000000388e+00 -4.007448446395395769e-01
-3.990220000000000322e+00 -4.000728904092050175e-01
-3.990210000000000257e+00 -3.993992565385411919e-01
-3.990200000000000191e+00 -3.987239352720005070e-01
-3.990190000000000126e+00 -3.980469188037520367e-01
-3.990180000000000060e+00 -3.973681992773062666e-01
-3.990169999999999995e+00 -3.966877687850836054e-01
-3.990160000000000373e+00 -3.960056193680636105e-01
-3.990150000000000308e+00 -3.953217430151516054e-01
-3.990140000000000242e+00 -3.946361316630084826e-01
-3.990130000000000177e+00 -3.939487771954777173e-01
-3.990120000000000111e+00 -3.932596714431240148e-01
-3.990110000000000046e+00 -3.925688061828653264e-01
-3.990100000000000424e+00 -3.918761731374901802e-01
-3.990090000000000359e+00 -3.911817639751294928e-01
-3.990080000000000293e+00 -3.904855703089507579e-01
-3.990070000000000228e+00 -3.897875836966005481e-01
-3.990060000000000162e+00 -3.890877956397321702e-01
-3.990050000000000097e+00 -3.883861975835528058e-01
-3.990040000000000031e+00 -3.876827809163748140e-01
-3.990030000000000410e+00 -3.869775369691008660e-01
-3.990020000000000344e+00 -3.862704570146878180e-01
-3.990010000000000279e+00 -3.855615322677698464e-01


==> data/rulkov_alpha6_3.dat <==
-4.000000000000000000e+00 -1.000000000000000000e+00
-3.999999900000000164e+00 -8.269234589928575740e-01
-3.999999799999999883e+00 -8.389509500500808015e-01
-3.999999700000000047e+00 -8.344784564322467180e-01
-3.999999600000000211e+00 -8.454905505088308182e-01
-3.999999499999999930e+00 -8.100010537487700724e-01
-3.999999400000000094e+00 -8.409478228573297187e-01
-3.999999299999999813e+00 -8.185180420198208129e-01
-3.999999199999999977e+00 -7.874315226880145291e-01
-3.999999100000000141e+00 -8.361305470318359800e-01
-3.999998999999999860e+00 -8.214714259948353581e-01
-3.999998900000000024e+00 -8.036200341020436344e-01
-3.999998800000000188e+00 -7.809973567765300384e-01
-3.999998699999999907e+00 -7.506436487288666859e-01
-3.999998600000000071e+00 -8.262721406768874788e-01
-3.999998499999999790e+00 -8.158975724861674550e-01
-3.999998399999999954e+00 -8.040731525424434922e-01
-3.999998300000000118e+00 -7.903719278366054812e-01
-3.999998199999999837e+00 -7.741643990439798229e-01
-3.999998100000000001e+00 -7.544777208460005102e-01
-3.999998000000000165e+00 -8.271385932757193693e-01
-3.999997899999999884e+00 -8.206741728833292226e-01
-3.999997800000000048e+00 -8.136844770656026515e-01
-3.999997700000000211e+00 -8.060832733063095779e-01
-3.999997599999999931e+00 -7.977626338268885009e-01
-3.999997500000000095e+00 -7.885854121962578844e-01
-3.999997399999999814e+00 -7.783743089612306099e-01
-3.999997299999999978e+00 -7.668955642659730509e-01
-3.999997200000000142e+00 -7.538339033438177239e-01
-3.999997099999999861e+00 -7.387527000867747384e-01
-3.999997000000000025e+00 -8.213844796320964869e-01
-3.999996900000000188e+00 -8.169884522566770446e-01
-3.999996799999999908e+00 -8.123630236094724344e-01
-3.999996700000000072e+00 -8.074845801514113353e-01
-3.999996599999999791e+00 -8.023258747710069194e-01
-3.999996499999999955e+00 -7.968552768565387856e-01
-3.999996400000000119e+00 -7.910358254943672396e-01
-3.999996299999999838e+00 -7.848240234200430931e-01
-3.999996200000000002e+00 -7.781682836970537087e-01
-3.999996100000000165e+00 -7.710069060594191281e-01
-3.999995999999999885e+00 -7.632654076670793986e-01
-3.999995900000000049e+00 -7.548529530542531507e-01
-3.999995800000000212e+00 -7.456575058211192264e-01
-3.999995699999999932e+00 -7.355391333464014192e-01
-3.999995600000000096e+00 -7.243205849583082001e-01
-3.999995499999999815e+00 -8.152371299728726761e-01
-3.999995399999999979e+00 -8.122314223255190369e-01
-3.999995300000000142e+00 -8.091236579334741830e-01
-3.999995199999999862e+00 -8.059071014706682412e-01
-3.999995100000000026e+00 -8.025743629602499762e-01
-3.999995000000000189e+00 -7.991173135734787047e-01
-3.999994899999999909e+00 -7.955269881327159398e-01
-3.999994800000000073e+00 -7.917934714961439857e-01
-3.999994699999999792e+00 -7.879057655245345071e-01
-3.999994599999999956e+00 -7.838516330404893262e-01
-3.999994500000000119e+00 -7.796174134129987277e-01
-3.999994399999999839e+00 -7.751878040242343726e-01
-3.999994300000000003e+00 -7.705455998225825276e-01
-3.999994200000000166e+00 -7.656713809176259877e-01
-3.999994099999999886e+00 -7.605431362420758123e-01
-3.999994000000000050e+00 -7.551358070666848166e-01
-3.999993899999999769e+00 -7.494207294416741494e-01
-3.999993799999999933e+00 -7.433649491204146198e-01
-3.999993700000000096e+00 -7.369303724710841719e-01
-3.999993599999999816e+00 -7.300727065022579731e-01
-3.999993499999999980e+00 -7.227401236642758686e-01
-3.999993400000000143e+00 -7.148715637564515557e-01
-3.999993299999999863e+00 -8.096709599031424176e-01
-3.999993200000000027e+00 -8.076300451933645652e-01
-3.999993100000000190e+00 -8.055441152237033942e-01
-3.999992999999999910e+00 -8.034112569556471906e-01
-3.999992900000000073e+00 -8.012294386942511171e-01
-3.999992799999999793e+00 -7.989965003639503127e-01
-3.999992699999999957e+00 -7.967101429861307427e-01
-3.999992600000000120e+00 -7.943679169148097907e-01
-3.999992499999999840e+00 -7.919672089490764622e-01
-3.999992400000000004e+00 -7.895052281039252051e-01
-3.999992300000000167e+00 -7.869789896955683428e-01
-3.999992199999999887e+00 -7.843852978523331299e-01
-3.999992100000000050e+00 -7.817207259948870668e-01
-3.999991999999999770e+00 -7.789815950087859431e-01
-3.999991899999999934e+00 -7.761639490418816845e-01
-3.999991800000000097e+00 -7.732635282338042870e-01
-3.999991699999999817e+00 -7.702757382780701656e-01
-3.999991599999999980e+00 -7.671956161889308401e-01
-3.999991500000000144e+00 -7.640177916230033173e-01
-3.999991399999999864e+00 -7.607364433201067033e-01
-3.999991300000000027e+00 -7.573452497867368960e-01
-3.999991200000000191e+00 -7.538373331333202421e-01
-3.999991099999999911e+00 -7.502051953058843647e-01
-3.999991000000000074e+00 -7.464406452569923855e-01
-3.999990899999999794e+00 -7.425347153407110268e-01
-3.999990799999999957e+00 -7.384775655198575484e-01
-3.999990700000000121e+00 -7.342583726372868824e-01
-3.999990599999999841e+00 -7.298652025034272350e-01
-3.999990500000000004e+00 -7.252848613417782753e-01
-3.999990400000000168e+00 -7.205027224092305227e-01
-3.999990299999999888e+00 -7.155025232718108530e-01
-3.999990200000000051e+00 -7.102661274274613135e-01
-3.999990099999999771e+00 -7.047732426125913330e-01
-3.999989999999999934e+00 -8.033423810094263429e-01
-3.999989900000000098e+00 -8.019472136711713883e-01
-3.999989799999999818e+00 -8.005318826958155443e-01
-3.999989699999999981e+00 -7.990958297103079033e-01
-3.999989600000000145e+00 -7.976384738698079069e-01
-3.999989499999999865e+00 -7.961592106996191465e-01
-3.999989400000000028e+00 -7.946574108697567196e-01
-3.999989300000000192e+00 -7.931324188230555183e-01
-3.999989199999999911e+00 -7.915835513641634735e-01
-3.999989100000000075e+00 -7.900100961835053726e-01
-3.999988999999999795e+00 -7.884113101780412247e-01
-3.999988899999999958e+00 -7.867864177833049366e-01
-3.999988800000000122e+00 -7.851346090857019844e-01
-3.999988699999999842e+00 -7.834550378616492727e-01
-3.999988600000000005e+00 -7.817468194894887645e-01
-3.999988500000000169e+00 -7.800090286372695081e-01
-3.999988399999999888e+00 -7.782406968623123422e-01
-3.999988300000000052e+00 -7.764408100146467095e-01
-3.999988199999999772e+00 -7.746083054003329860e-01
-3.999988099999999935e+00 -7.727420688196006138e-01
-3.999988000000000099e+00 -7.708409312727793061e-01
-3.999987899999999819e+00 -7.689036655006326049e-01
-3.999987799999999982e+00 -7.669289822353106967e-01
-3.999987700000000146e+00 -7.649155260996083339e-01
-3.999987599999999865e+00 -7.628618712348577136e-01
-3.999987500000000029e+00 -7.607665165860602041e-01
-3.999987400000000193e+00 -7.586278807148545411e-01
-3.999987299999999912e+00 -7.564442962428729045e-01
-3.999987200000000076e+00 -7.542140038585166684e-01
-3.999987099999999796e+00 -7.519351456686121926e-01
-3.999986999999999959e+00 -7.496057581530647385e-01
-3.999986900000000123e+00 -7.472237643147069397e-01
-3.999986799999999842e+00 -7.447869652336963631e-01
-3.999986700000000006e+00 -7.422930308601181082e-01
-3.999986600000000170e+00 -7.397394898324139989e-01
-3.999986499999999889e+00 -7.371237184298872203e-01
-3.999986400000000053e+00 -7.344429284998169605e-01
-3.999986299999999773e+00 -7.316941540464141358e-01
-3.999986199999999936e+00 -7.288742366830391894e-01
-3.999986100000000100e+00 -7.259798094332571283e-01
-3.999985999999999819e+00 -7.230072789927509680e-01
-3.999985899999999983e+00 -7.199528061318262173e-01
-3.999985800000000147e+00 -7.168122838909189998e-01
-3.999985699999999866e+00 -7.135813135242199401e-01
-3.999985600000000030e+00 -7.102551778196365406e-01
-3.999985499999999750e+00 -7.068288112376324150e-01
-3.999985399999999913e+00 -7.032967668557060792e-01
-3.999985300000000077e+00 -6.996531792183474652e-01
-3.999985199999999796e+00 -6.958917229240824120e-01
-3.999985099999999960e+00 -7.967698681141194283e-01
-3.999985000000000124e+00 -7.958160316622566732e-01
-3.999984899999999843e+00 -7.948531514154855149e-01
-3.999984800000000007e+00 -7.938810636057194170e-01
-3.999984700000000171e+00 -7.928996001639009306e-01
-3.999984599999999890e+00 -7.919085885829305616e-01
-3.999984500000000054e+00 -7.909078517796032104e-01
-3.999984399999999773e+00 -7.898972079039469074e-01
-3.999984299999999937e+00 -7.888764702140386165e-01
-3.999984200000000101e+00 -7.878454468647192455e-01
-3.999984099999999820e+00 -7.868039407503515381e-01
-3.999983999999999984e+00 -7.857517493264392083e-01
-3.999983900000000148e+00 -7.846886643875770062e-01
-3.999983799999999867e+00 -7.836144718756690164e-01
-3.999983700000000031e+00 -7.825289516851172689e-01
-3.999983599999999750e+00 -7.814318774046660199e-01
-3.999983499999999914e+00 -7.803230161233384310e-01
-3.999983400000000078e+00 -7.792021281539643907e-01
-3.999983299999999797e+00 -7.780689667943097021e-01
-3.999983199999999961e+00 -7.769232780767492130e-01
-3.999983100000000125e+00 -7.757648004580818268e-01
-3.999982999999999844e+00 -7.745932645461761634e-01
-3.999982900000000008e+00 -7.734083928077877257e-01
-3.999982800000000172e+00 -7.722098992248216387e-01
-3.999982699999999891e+00 -7.709974889657629227e-01
-3.999982600000000055e+00 -7.697708580621822616e-01
-3.999982499999999774e+00 -7.685296929943533639e-01
-3.999982399999999938e+00 -7.672736703559066562e-01
-3.999982300000000102e+00 -7.660024564044243256e-01
-3.999982199999999821e+00 -7.647157066589769236e-01
-3.999982099999999985e+00 -7.634130654715147735e-01
-3.999982000000000149e+00 -7.620941655180440977e-01
-3.999981899999999868e+00 -7.607586273249827835e-01
-3.999981800000000032e+00 -7.594060587739271950e-01
-3.999981699999999751e+00 -7.580360545076101353e-01
-3.999981599999999915e+00 -7.566481954113570829e-01
-3.999981500000000079e+00 -7.552420479559697197e-01
-3.999981399999999798e+00 -7.538171635948247573e-01
-3.999981299999999962e+00 -7.523730780930224515e-01
-3.999981200000000126e+00 -7.509093107947756307e-01
-3.999981099999999845e+00 -7.494253638966734687e-01
-3.999981000000000009e+00 -7.479207216676960757e-01
-3.999980900000000172e+00 -7.463948495920473825e-01
-3.999980799999999892e+00 -7.448471934955988027e-01
-3.999980700000000056e+00 -7.432771786466804143e-01
-3.999980599999999775e+00 -7.416842087209520873e-01
-3.999980499999999939e+00 -7.400676648144354219e-01
-3.999980400000000103e+00 -7.384269042972799735e-01
-3.999980299999999822e+00 -7.367612596594612651e-01
-3.999980199999999986e+00 -7.350700373029094292e-01
-3.999980100000000149e+00 -7.333525161793749136e-01
-3.999979999999999869e+00 -7.316079464210579753e-01
-3.999979900000000033e+00 -7.298355478831678456e-01
-3.999979799999999752e+00 -7.280345085189440235e-01
-3.999979699999999916e+00 -7.262039827613520071e-01
-3.999979600000000080e+00 -7.243430897019285108e-01
-3.999979499999999799e+00 -7.224509112073376205e-01
-3.999979399999999963e+00 -7.205264899346618401e-01
-3.999979300000000126e+00 -7.185688271270783689e-01
-3.999979199999999846e+00 -7.165768803364900297e-01
-3.999979100000000010e+00 -7.145495610105366824e-01
-3.999979000000000173e+00 -7.124857318043955612e-01
-3.999978899999999893e+00 -7.103842038240176793e-01
-3.999978800000000057e+00 -7.082437336411141482e-01
-3.999978699999999776e+00 -7.060630200332073114e-01
-3.999978599999999940e+00 -7.038407006020482859e-01
-3.999978500000000103e+00 -7.015753480342704629e-01
-3.999978399999999823e+00 -6.992654661575511410e-01
-3.999978299999999987e+00 -6.969094857159455758e-01
-3.999978200000000150e+00 -6.945057597392290116e-01
-3.999978099999999870e+00 -6.920525586360888326e-01
-3.999978000000000034e+00 -6.895480649223159064e-01
-3.999977899999999753e+00 -6.869903674232840096e-01
-3.999977799999999917e+00 -6.843774551854919785e-01
-3.999977700000000080e+00 -7.890233893094013018e-01
-3.999977599999999800e+00 -7.883658346723501076e-01
-3.999977499999999964e+00 -7.877041584372562744e-01
-3.999977400000000127e+00 -7.870383113697978494e-01
-3.999977299999999847e+00 -7.863682433866812094e-01
-3.999977200000000011e+00 -7.856939035449282960e-01
-3.999977099999999730e+00 -7.850152400043666212e-01
-3.999976999999999894e+00 -7.843322000276974348e-01
-3.999976900000000057e+00 -7.836447299400197686e-01
-3.999976799999999777e+00 -7.829527751196074803e-01
-3.999976699999999941e+00 -7.822562799810229839e-01
-3.999976600000000104e+00 -7.815551879376750888e-01
-3.999976499999999824e+00 -7.808494413852270499e-01
-3.999976399999999988e+00 -7.801389816918417042e-01
-3.999976300000000151e+00 -7.794237491499255155e-01
-3.999976199999999871e+00 -7.787036829639468749e-01
-3.999976100000000034e+00 -7.779787212328944657e-01
-3.999975999999999754e+00 -7.772488009037890055e-01
-3.999975899999999918e+00 -7.765138577656809371e-01
-3.999975800000000081e+00 -7.757738264056339705e-01
-3.999975699999999801e+00 -7.750286401803349046e-01
-3.999975599999999964e+00 -7.742782312075463524e-01
-3.999975500000000128e+00 -7.735225303074798608e-01
-3.999975399999999848e+00 -7.727614669841114114e-01
-3.999975300000000011e+00 -7.719949694029411003e-01
-3.999975199999999731e+00 -7.712229643339907348e-01
-3.999975099999999895e+00 -7.704453771449500943e-01
-3.999975000000000058e+00 -7.696621317426795006e-01
-3.999974899999999778e+00 -7.688731505426179558e-01
-3.999974799999999941e+00 -7.680783544507978622e-01
-3.999974700000000105e+00 -7.672776627915335323e-01
-3.999974599999999825e+00 -7.664709932914485213e-01
-3.999974499999999988e+00 -7.656582620383847182e-01
-3.999974400000000152e+00 -7.648393834234333832e-01
-3.999974299999999872e+00 -7.640142701072645259e-01
-3.999974200000000035e+00 -7.631828329833247881e-01
-3.999974099999999755e+00 -7.623449811067005699e-01
-3.999973999999999918e+00 -7.615006216807165274e-01
-3.999973900000000082e+00 -7.606496599693619576e-01
-3.999973799999999802e+00 -7.597919992723817240e-01
-3.999973699999999965e+00 -7.589275408715880911e-01
-3.999973600000000129e+00 -7.580561839599088136e-01
-3.999973499999999849e+00 -7.571778255938649282e-01
-3.999973400000000012e+00 -7.562923606476473770e-01
-3.999973299999999732e+00 -7.553996817271905195e-01
-3.999973199999999895e+00 -7.544996791356644028e-01
-3.999973100000000059e+00 -7.535922407854493965e-01
-3.999972999999999779e+00 -7.526772521431435159e-01
-3.999972899999999942e+00 -7.517545961685252465e-01
-3.999972800000000106e+00 -7.508241532260160334e-01
-3.999972699999999826e+00 -7.498858010191961077e-01
-3.999972599999999989e+00 -7.489394145252028512e-01
-3.999972500000000153e+00 -7.479848658970661424e-01
-3.999972399999999872e+00 -7.470220243904954760e-01
-3.999972300000000036e+00 -7.460507562924572067e-01
-3.999972199999999756e+00 -7.450709248077421742e-01
-3.999972099999999919e+00 -7.440823899957962340e-01
-3.999972000000000083e+00 -7.430850086565422563e-01
-3.999971899999999803e+00 -7.420786342362856169e-01
-3.999971799999999966e+00 -7.410631167486867454e-01
-3.999971700000000130e+00 -7.400383026378959395e-01
-3.999971599999999849e+00 -7.390040346887069012e-01
-3.999971500000000013e+00 -7.379601519252571018e-01
-3.999971399999999733e+00 -7.369064894619741235e-01
-3.999971299999999896e+00 -7.358428784221338059e-01
-3.999971200000000060e+00 -7.347691457804037540e-01
-3.999971099999999780e+00 -7.336851142466090936e-01
-3.999970999999999943e+00 -7.325906021435133475e-01
-3.999970900000000107e+00 -7.314854232384420119e-01
-3.999970799999999826e+00 -7.303693866141870439e-01
-3.999970699999999990e+00 -7.292422965321607720e-01
-3.999970600000000154e+00 -7.281039522437663392e-01
-3.999970499999999873e+00 -7.269541478463805717e-01
-3.999970400000000037e+00 -7.257926721209504439e-01
-3.999970299999999757e+00 -7.246193083306292637e-01
-3.999970199999999920e+00 -7.234338340683673652e-01
-3.999970100000000084e+00 -7.222360210356667531e-01
-3.999969999999999803e+00 -7.210256348583188313e-01
-3.999969899999999967e+00 -7.198024348922369420e-01
-3.999969800000000131e+00 -7.185661739797793990e-01
-3.999969699999999850e+00 -7.173165982381705108e-01
-3.999969600000000014e+00 -7.160534468460413304e-01
-3.999969499999999734e+00 -7.147764517548853558e-01
-3.999969399999999897e+00 -7.134853374865562925e-01
-3.999969300000000061e+00 -7.121798208199288105e-01
-3.999969199999999780e+00 -7.108596105414238808e-01
-3.999969099999999944e+00 -7.095244071617992088e-01
-3.999969000000000108e+00 -7.081739025921349739e-01
-3.999968899999999827e+00 -7.068077798374554632e-01
-3.999968799999999991e+00 -7.054257126918126453e-01
-3.999968700000000155e+00 -7.040273653516554431e-01
-3.999968599999999874e+00 -7.026123920829114855e-01
-3.999968500000000038e+00 -7.011804368622499561e-01
-3.999968399999999757e+00 -6.997311329333758545e-01
-3.999968299999999921e+00 -6.982641024579342437e-01
-3.999968200000000085e+00 -6.967789560312334096e-01
-3.999968099999999804e+00 -6.952752922591303175e-01
-3.999967999999999968e+00 -6.937526972991484575e-01
-3.999967900000000132e+00 -6.922107443360216994e-01
-3.999967799999999851e+00 -6.906489930697076174e-01
-3.999967700000000015e+00 -6.890669892071535907e-01
-3.999967599999999734e+00 -6.874642638383815507e-01
-3.999967499999999898e+00 -6.858403328927928921e-01
-3.999967400000000062e+00 -6.841946964662461994e-01
-3.999967299999999781e+00 -6.825268381800870809e-01
-3.999967199999999945e+00 -6.808362245134681467e-01
-3.999967100000000109e+00 -6.791223040334835037e-01
-3.999966999999999828e+00 -6.773845066446909646e-01
-3.999966899999999992e+00 -6.756222428152297566e-01
-3.999966799999999711e+00 -6.738349026733778668e-01
-3.999966699999999875e+00 -6.720218551753006642e-01
-3.999966600000000039e+00 -6.701824471182001863e-01
-3.999966499999999758e+00 -7.800853814474009162e-01
-3.999966399999999922e+00 -7.796289397351549022e-01
-3.999966300000000086e+00 -7.791705958910407626e-01
-3.999966199999999805e+00 -7.787103348333537234e-01
-3.999966099999999969e+00 -7.782481413135459158e-01
-3.999966000000000133e+00 -7.777839999013318462e-01
-3.999965899999999852e+00 -7.773178949908835511e-01
-3.999965800000000016e+00 -7.768498107997355850e-01
-3.999965699999999735e+00 -7.763797313570303116e-01
-3.999965599999999899e+00 -7.759076405137631527e-01
-3.999965500000000063e+00 -7.754335219253327693e-01
-3.999965399999999782e+00 -7.749573590579835747e-01
-3.999965299999999946e+00 -7.744791351878523855e-01
-3.999965200000000110e+00 -7.739988333898830675e-01
-3.999965099999999829e+00 -7.735164365378387474e-01
-3.999964999999999993e+00 -7.730319273094443666e-01
-3.999964899999999712e+00 -7.725452881681392769e-01
-3.999964799999999876e+00 -7.720565013751264916e-01
-3.999964700000000040e+00 -7.715655489735965267e-01
-3.999964599999999759e+00 -7.710724127920213222e-01
-3.999964499999999923e+00 -7.705770744441414744e-01
-3.999964400000000087e+00 -7.700795153161217321e-01
-3.999964299999999806e+00 -7.695797165677406015e-01
-3.999964199999999970e+00 -7.690776591351852209e-01
-3.999964100000000133e+00 -7.685733237162303277e-01
-3.999963999999999853e+00 -7.680666907700287593e-01
-3.999963900000000017e+00 -7.675577405228608541e-01
-3.999963799999999736e+00 -7.670464529485805372e-01
-3.999963699999999900e+00 -7.665328077799333784e-01
-3.999963600000000064e+00 -7.660167844904125500e-01
-3.999963499999999783e+00 -7.654983622997875159e-01
-3.999963399999999947e+00 -7.649775201713260309e-01
-3.999963300000000110e+00 -7.644542367988195197e-01
-3.999963199999999830e+00 -7.639284906061184488e-01
-3.999963099999999994e+00 -7.634002597501564624e-01
-3.999962999999999713e+00 -7.628695221022288031e-01
-3.999962899999999877e+00 -7.623362552599438624e-01
-3.999962800000000041e+00 -7.618004365260987454e-01
-3.999962699999999760e+00 -7.612620429134491218e-01
-3.999962599999999924e+00 -7.607210511433334377e-01
-3.999962500000000087e+00 -7.601774376307032233e-01
-3.999962399999999807e+00 -7.596311784816461854e-01
-3.999962299999999971e+00 -7.590822495002830239e-01
-3.999962200000000134e+00 -7.585306261651948434e-01
-3.999962099999999854e+00 -7.579762836323536979e-01
-3.999962000000000018e+00 -7.574191967374958034e-01
-3.999961899999999737e+00 -7.568593399766309071e-01
-3.999961799999999901e+00 -7.562966875108694254e-01
-3.999961700000000064e+00 -7.557312131550460998e-01
-3.999961599999999784e+00 -7.551628903685395633e-01
-3.999961499999999948e+00 -7.545916922655325765e-01
-3.999961400000000111e+00 -7.540175915872796564e-01
-3.999961299999999831e+00 -7.534405607076558598e-01
-3.999961199999999995e+00 -7.528605716307290585e-01
-3.999961099999999714e+00 -7.522775959708020155e-01
-3.999960999999999878e+00 -7.516916049618238560e-01
-3.999960900000000041e+00 -7.511025694349516835e-01
-3.999960799999999761e+00 -7.505104598189702436e-01
-3.999960699999999925e+00 -7.499152461400139247e-01
-3.999960600000000088e+00 -7.493168980005219248e-01
-3.999960499999999808e+00 -7.487153845768320659e-01
-3.999960399999999971e+00 -7.481106746234260640e-01
-3.999960300000000135e+00 -7.475027364435598010e-01
-3.999960199999999855e+00 -7.468915378964881002e-01
-3.999960100000000018e+00 -7.462770463902912432e-01
-3.999959999999999738e+00 -7.456592288610286445e-01
-3.999959899999999902e+00 -7.450380517799445323e-01
-3.999959800000000065e+00 -7.444134811301018617e-01
-3.999959699999999785e+00 -7.437854824047848146e-01
-3.999959599999999948e+00 -7.431540206046259867e-01
-3.999959500000000112e+00 -7.425190602143806329e-01
-3.999959399999999832e+00 -7.418805652009083929e-01
-3.999959299999999995e+00 -7.412384990107757643e-01
-3.999959199999999715e+00 -7.405928245420251299e-01
-3.999959099999999879e+00 -7.399435041553701353e-01
-3.999959000000000042e+00 -7.392904996466977963e-01
-3.999958899999999762e+00 -7.386337722401360439e-01
-3.999958799999999925e+00 -7.379732825914760985e-01
-3.999958700000000089e+00 -7.373089907543328714e-01
-3.999958599999999809e+00 -7.366408561818375000e-01
-3.999958499999999972e+00 -7.359688377222116662e-01
-3.999958399999999692e+00 -7.352928935842734104e-01
-3.999958299999999856e+00 -7.346129813528031738e-01
-3.999958200000000019e+00 -7.339290579508093160e-01
-3.999958099999999739e+00 -7.332410796405780529e-01
-3.999957999999999902e+00 -7.325490020156134596e-01
-3.999957900000000066e+00 -7.318527799702811976e-01
-3.999957799999999786e+00 -7.311523676957402129e-01
-3.999957699999999949e+00 -7.304477186756465068e-01
-3.999957600000000113e+00 -7.297387856527789429e-01
-3.999957499999999833e+00 -7.290255206201333715e-01
-3.999957399999999996e+00 -7.283078748218176912e-01
-3.999957299999999716e+00 -7.275857987105055491e-01
-3.999957199999999879e+00 -7.268592419584744002e-01
-3.999957100000000043e+00 -7.261281534191897924e-01
-3.999956999999999763e+00 -7.253924811210183954e-01
-3.999956899999999926e+00 -7.246521722572264457e-01
-3.999956800000000090e+00 -7.239071731507488172e-01
-3.999956699999999810e+00 -7.231574292490686728e-01
-3.999956599999999973e+00 -7.224028851086852221e-01
-3.999956499999999693e+00 -7.216434843588189763e-01
-3.999956399999999856e+00 -7.208791697072260973e-01
-3.999956300000000020e+00 -7.201098828966235876e-01
-3.999956199999999740e+00 -7.193355646927668268e-01
-3.999956099999999903e+00 -7.185561548774467289e-01
-3.999956000000000067e+00 -7.177715922024646700e-01
-3.999955899999999787e+00 -7.169818143823628587e-01
-3.999955799999999950e+00 -7.161867580799703425e-01
-3.999955700000000114e+00 -7.153863588593415423e-01
-3.999955599999999833e+00 -7.145805511771361473e-01
-3.999955499999999997e+00 -7.137692683686046591e-01
-3.999955399999999717e+00 -7.129524425947305621e-01
-3.999955299999999880e+00 -7.121300048472375410e-01
-3.999955200000000044e+00 -7.113018848936585314e-01
-3.999955099999999764e+00 -7.104680112703030126e-01
-3.999954999999999927e+00 -7.096283112516652558e-01
-3.999954900000000091e+00 -7.087827108120964281e-01
-3.999954799999999810e+00 -7.079311345988458237e-01
-3.999954699999999974e+00 -7.070735059190101923e-01
-3.999954599999999694e+00 -7.062097466778042287e-01
-3.999954499999999857e+00 -7.053397773823976147e-01
-3.999954400000000021e+00 -7.044635170738811070e-01
-3.999954299999999741e+00 -7.035808833134559181e-01
-3.999954199999999904e+00 -7.026917921560142943e-01
-3.999954100000000068e+00 -7.017961580904014118e-01
-3.999953999999999787e+00 -7.008938940135669426e-01
-3.999953899999999951e+00 -6.999849112082671132e-01
-3.999953800000000115e+00 -6.990691192795378539e-01
-3.999953699999999834e+00 -6.981464261232740443e-01
-3.999953599999999998e+00 -6.972167378992925046e-01
-3.999953499999999718e+00 -6.962799589643012821e-01
-3.999953399999999881e+00 -6.953359918561315967e-01
-3.999953300000000045e+00 -6.943847372193975298e-01
-3.999953199999999764e+00 -6.934260937764810118e-01
-3.999953099999999928e+00 -6.924599582927206676e-01
-3.999953000000000092e+00 -6.914862254941912534e-01
-3.999952899999999811e+00 -6.905047880396587567e-01
-3.999952799999999975e+00 -6.895155364758953631e-01
-3.999952699999999695e+00 -6.885183591554892013e-01
-3.999952599999999858e+00 -6.875131422168214712e-01
-3.999952500000000022e+00 -6.864997694977986731e-01
-3.999952399999999741e+00 -6.854781224848330856e-01
-3.999952299999999905e+00 -6.844480802758520221e-01
-3.999952200000000069e+00 -6.834095194786226068e-01
-3.999952099999999788e+00 -6.823623141718725416e-01
-3.999951999999999952e+00 -6.813063358447767337e-01
-3.999951900000000116e+00 -6.802414533056960755e-01
-3.999951799999999835e+00 -6.791675326215163011e-01
-3.999951699999999999e+00 -6.780844370619751871e-01
-3.999951599999999718e+00 -6.769920269919338374e-01
-3.999951499999999882e+00 -6.758901598265945054e-01
-3.999951400000000046e+00 -6.747786899251795312e-01
-3.999951299999999765e+00 -6.736574685180474198e-01
-3.999951199999999929e+00 -6.725263436372849180e-01
-3.999951100000000093e+00 -6.713851599995509511e-01
-3.999950999999999812e+00 -6.702337589277220786e-01
-3.999950899999999976e+00 -6.690719782716193498e-01
-3.999950799999999695e+00 -6.678996522799968139e-01
-3.999950699999999859e+00 -6.667166115356675249e-01
-3.999950600000000023e+00 -6.655226828159900299e-01
-3.999950499999999742e+00 -6.643176889999723445e-01
-3.999950399999999906e+00 -6.631014489800501899e-01
-3.999950300000000070e+00 -6.618737775025890224e-01
-3.999950199999999789e+00 -6.606344850764696019e-01
-3.999950099999999953e+00 -6.593833778578658267e-01
-3.999950000000000117e+00 -6.581202574925860693e-01
-3.999949899999999836e+00 -6.568449209993354465e-01
-3.999949800000000000e+00 -6.555571606524982498e-01
-3.999949699999999719e+00 -7.704848120247068666e-01
-3.999949599999999883e+00 -7.701677249300850070e-01
-3.999949500000000047e+00 -7.698497596117352959e-01
-3.999949399999999766e+00 -7.695309114458455113e-01
-3.999949299999999930e+00 -7.692111757770415670e-01
-3.999949200000000094e+00 -7.688905479107026597e-01
-3.999949099999999813e+00 -7.685690231164672426e-01
-3.999948999999999977e+00 -7.682465966319960149e-01
-3.999948899999999696e+00 -7.679232636532595802e-01
-3.999948799999999860e+00 -7.675990193445120235e-01
-3.999948700000000024e+00 -7.672738588286311945e-01
-3.999948599999999743e+00 -7.669477771919703812e-01
-3.999948499999999907e+00 -7.666207694856510546e-01
-3.999948400000000071e+00 -7.662928307200488343e-01
-3.999948299999999790e+00 -7.659639558651469837e-01
-3.999948199999999954e+00 -7.656341398579202817e-01
-3.999948099999999673e+00 -7.653033775881378231e-01
-3.999947999999999837e+00 -7.649716639132096985e-01
-3.999947900000000001e+00 -7.646389936453654723e-01
-3.999947799999999720e+00 -7.643053615563014658e-01
-3.999947699999999884e+00 -7.639707623806510917e-01
-3.999947600000000048e+00 -7.636351908080831752e-01
-3.999947499999999767e+00 -7.632986414846498757e-01
-3.999947399999999931e+00 -7.629611090206858126e-01
-3.999947300000000094e+00 -7.626225879781179939e-01
-3.999947199999999814e+00 -7.622830728757419294e-01
-3.999947099999999978e+00 -7.619425581935549419e-01
-3.999946999999999697e+00 -7.616010383608234902e-01
-3.999946899999999861e+00 -7.612585077695797064e-01
-3.999946800000000025e+00 -7.609149607609070332e-01
-3.999946699999999744e+00 -7.605703916319825897e-01
-3.999946599999999908e+00 -7.602247946367463038e-01
-3.999946500000000071e+00 -7.598781639800550325e-01
-3.999946399999999791e+00 -7.595304938185987176e-01
-3.999946299999999955e+00 -7.591817782666262504e-01
-3.999946199999999674e+00 -7.588320113848219250e-01
-3.999946099999999838e+00 -7.584811871915543291e-01
-3.999946000000000002e+00 -7.581292996509793047e-01
-3.999945899999999721e+00 -7.577763426788127754e-01
-3.999945799999999885e+00 -7.574223101452458584e-01
-3.999945700000000048e+00 -7.570671958644874522e-01
-3.999945599999999768e+00 -7.567109936015777860e-01
-3.999945499999999932e+00 -7.563536970729157760e-01
-3.999945400000000095e+00 -7.559952999394287110e-01
-3.999945299999999815e+00 -7.556357958096199257e-01
-3.999945199999999979e+00 -7.552751782412887582e-01
-3.999945099999999698e+00 -7.549134407354908261e-01
-3.999944999999999862e+00 -7.545505767425745303e-01
-3.999944900000000025e+00 -7.541865796550696333e-01
-3.999944799999999745e+00 -7.538214428085328045e-01
-3.999944699999999909e+00 -7.534551594884434378e-01
-3.999944600000000072e+00 -7.530877229184335109e-01
-3.999944499999999792e+00 -7.527191262641688141e-01
-3.999944399999999955e+00 -7.523493626391740685e-01
-3.999944299999999675e+00 -7.519784250916750068e-01
-3.999944199999999839e+00 -7.516063066164696549e-01
-3.999944100000000002e+00 -7.512330001444960104e-01
-3.999943999999999722e+00 -7.508584985462524175e-01
-3.999943899999999886e+00 -7.504827946349940104e-01
-3.999943800000000049e+00 -7.501058811581874375e-01
-3.999943699999999769e+00 -7.497277507997992529e-01
-3.999943599999999932e+00 -7.493483961871518773e-01
-3.999943500000000096e+00 -7.489678098764802616e-01
-3.999943399999999816e+00 -7.485859843619747656e-01
-3.999943299999999979e+00 -7.482029120744668749e-01
-3.999943199999999699e+00 -7.478185853740428879e-01
-3.999943099999999863e+00 -7.474329965612289683e-01
-3.999943000000000026e+00 -7.470461378613871828e-01
-3.999942899999999746e+00 -7.466580014339786464e-01
-3.999942799999999909e+00 -7.462685793729498807e-01
-3.999942700000000073e+00 -7.458778636979112031e-01
-3.999942599999999793e+00 -7.454858463576072847e-01
-3.999942499999999956e+00 -7.450925192347760406e-01
-3.999942399999999676e+00 -7.446978741320262607e-01
-3.999942299999999840e+00 -7.443019027865931392e-01
-3.999942200000000003e+00 -7.439045968560101807e-01
-3.999942099999999723e+00 -7.435059479232184465e-01
-3.999941999999999886e+00 -7.431059475011663196e-01
-3.999941900000000050e+00 -7.427045870198129007e-01
-3.999941799999999770e+00 -7.423018578330224937e-01
-3.999941699999999933e+00 -7.418977512204069091e-01
-3.999941600000000097e+00 -7.414922583773754239e-01
-3.999941499999999817e+00 -7.410853704194200198e-01
-3.999941399999999980e+00 -7.406770783861892360e-01
-3.999941299999999700e+00 -7.402673732279732022e-01
-3.999941199999999863e+00 -7.398562458194126723e-01
-3.999941100000000027e+00 -7.394436869450413674e-01
-3.999940999999999747e+00 -7.390296873044457371e-01
-3.999940899999999910e+00 -7.386142375186852682e-01
-3.999940800000000074e+00 -7.381973281124352138e-01
-3.999940699999999794e+00 -7.377789495261825037e-01
-3.999940599999999957e+00 -7.373590921146933042e-01
-3.999940499999999677e+00 -7.369377461349622127e-01
-3.999940399999999840e+00 -7.365149017614436300e-01
-3.999940300000000004e+00 -7.360905490695542897e-01
-3.999940199999999724e+00 -7.356646780412674502e-01
-3.999940099999999887e+00 -7.352372785702562252e-01
-3.999940000000000051e+00 -7.348083404487609771e-01
-3.999939899999999771e+00 -7.343778533707734368e-01
-3.999939799999999934e+00 -7.339458069391104900e-01
-3.999939699999999654e+00 -7.335121906497207300e-01
-3.999939599999999817e+00 -7.330769939048754624e-01
-3.999939499999999981e+00 -7.326402059998416982e-01
-3.999939399999999701e+00 -7.322018161269057135e-01
-3.999939299999999864e+00 -7.317618133796711666e-01
-3.999939200000000028e+00 -7.313201867403072987e-01
-3.999939099999999748e+00 -7.308769250842324094e-01
-3.999938999999999911e+00 -7.304320171847634713e-01
-3.999938900000000075e+00 -7.299854516991221010e-01
-3.999938799999999794e+00 -7.295372171744289869e-01
-3.999938699999999958e+00 -7.290873020508178426e-01
-3.999938599999999678e+00 -7.286356946466028273e-01
-3.999938499999999841e+00 -7.281823831729903329e-01
-3.999938400000000005e+00 -7.277273557198106202e-01
-3.999938299999999725e+00 -7.272706002575192175e-01
-3.999938199999999888e+00 -7.268121046425851661e-01
-3.999938100000000052e+00 -7.263518566052331593e-01
-3.999937999999999771e+00 -7.258898437530652004e-01
-3.999937899999999935e+00 -7.254260535755779893e-01
-3.999937799999999655e+00 -7.249604734275640894e-01
-3.999937699999999818e+00 -7.244930905450780445e-01
-3.999937599999999982e+00 -7.240238920289022717e-01
-3.999937499999999702e+00 -7.235528648485742842e-01
-3.999937399999999865e+00 -7.230799958484440682e-01
-3.999937300000000029e+00 -7.226052717314955798e-01
-3.999937199999999748e+00 -7.221286790649965592e-01
-3.999937099999999912e+00 -7.216502042855842403e-01
-3.999937000000000076e+00 -7.211698336824116096e-01
-3.999936899999999795e+00 -7.206875534045815712e-01
-3.999936799999999959e+00 -7.202033494647303025e-01
-3.999936699999999679e+00 -7.197172077202635965e-01
-3.999936599999999842e+00 -7.192291138906597991e-01
-3.999936500000000006e+00 -7.187390535417574888e-01
-3.999936399999999725e+00 -7.182470120860608986e-01
-3.999936299999999889e+00 -7.177529747909011659e-01
-3.999936200000000053e+00 -7.172569267610151567e-01
-3.999936099999999772e+00 -7.167588529451628387e-01
-3.999935999999999936e+00 -7.162587381385353558e-01
-3.999935899999999656e+00 -7.157565669666061670e-01
-3.999935799999999819e+00 -7.152523239006416400e-01
-3.999935699999999983e+00 -7.147459932376911684e-01
-3.999935599999999702e+00 -7.142375591084346720e-01
-3.999935499999999866e+00 -7.137270054790110230e-01
-3.999935400000000030e+00 -7.132143161373617479e-01
-3.999935299999999749e+00 -7.126994746935618741e-01
-3.999935199999999913e+00 -7.121824645900417527e-01
-3.999935100000000077e+00 -7.116632690805945183e-01
-3.999934999999999796e+00 -7.111418712366071038e-01
-3.999934899999999960e+00 -7.106182539531459286e-01
-3.999934799999999679e+00 -7.100923999267819697e-01
-3.999934699999999843e+00 -7.095642916726307980e-01
-3.999934600000000007e+00 -7.090339115078027055e-01
-3.999934499999999726e+00 -7.085012415525014928e-01
-3.999934399999999890e+00 -7.079662637362769129e-01
-3.999934300000000054e+00 -7.074289597794674034e-01
-3.999934199999999773e+00 -7.068893111997766043e-01
-3.999934099999999937e+00 -7.063472993139486844e-01
-3.999933999999999656e+00 -7.058029052200646136e-01
-3.999933899999999820e+00 -7.052561098125328387e-01
-3.999933799999999984e+00 -7.047068937623895968e-01
-3.999933699999999703e+00 -7.041552375213087078e-01
-3.999933599999999867e+00 -7.036011213277965082e-01
-3.999933500000000031e+00 -7.030445251854703370e-01
-3.999933399999999750e+00 -7.024854288708253236e-01
-3.999933299999999914e+00 -7.019238119333618409e-01
-3.999933200000000078e+00 -7.013596536826848249e-01
-3.999933099999999797e+00 -7.007929331871661782e-01
-3.999932999999999961e+00 -7.002236292806985896e-01
-3.999932899999999680e+00 -6.996517205432788433e-01
-3.999932799999999844e+00 -6.990771853115179679e-01
-3.999932700000000008e+00 -6.985000016633363673e-01
-3.999932599999999727e+00 -6.979201474198838406e-01
-3.999932499999999891e+00 -6.973376001476175867e-01
-3.999932400000000055e+00 -6.967523371411552535e-01
-3.999932299999999774e+00 -6.961643354257640581e-01
-3.999932199999999938e+00 -6.955735717616452485e-01
-3.999932099999999657e+00 -6.949800226217918153e-01
-3.999931999999999821e+00 -6.943836642083124344e-01
-3.999931899999999985e+00 -6.937844724285774367e-01
-3.999931799999999704e+00 -6.931824229026891659e-01
-3.999931699999999868e+00 -6.925774909611744912e-01
-3.999931600000000032e+00 -6.919696516291737876e-01
-3.999931499999999751e+00 -6.913588796288353544e-01
-3.999931399999999915e+00 -6.907451493804811493e-01
-3.999931299999999634e+00 -6.901284349820554498e-01
-3.999931199999999798e+00 -6.895087102237348331e-01
-3.999931099999999962e+00 -6.888859485644874825e-01
-3.999930999999999681e+00 -6.882601231360555571e-01
-3.999930899999999845e+00 -6.876312067441646692e-01
-3.999930800000000009e+00 -6.869991718490056076e-01
-3.999930699999999728e+00 -6.863639905665778196e-01
-3.999930599999999892e+00 -6.857256346712180539e-01
-3.999930500000000055e+00 -6.850840755755528422e-01
-3.999930399999999775e+00 -6.844392843308035879e-01
-3.999930299999999939e+00 -6.837912316302572346e-01
-3.999930199999999658e+00 -6.831398877854532037e-01
-3.999930099999999822e+00 -6.824852227378898073e-01
-3.999929999999999986e+00 -6.818272060395728085e-01
-3.999929899999999705e+00 -6.811658068504823360e-01
-3.999929799999999869e+00 -6.805009939423847243e-01
-3.999929700000000032e+00 -6.798327356741987737e-01
-3.999929599999999752e+00 -6.791609999964520750e-01
-3.999929499999999916e+00 -6.784857544515190408e-01
-3.999929399999999635e+00 -6.778069661451948669e-01
-3.999929299999999799e+00 -6.771246017635915715e-01
-3.999929199999999963e+00 -6.764386275489168154e-01
-3.999929099999999682e+00 -6.757490092975090290e-01
-3.999928999999999846e+00 -6.750557123593541320e-01
-3.999928900000000009e+00 -6.743587016174743543e-01
-3.999928799999999729e+00 -6.736579414868625326e-01
-3.999928699999999893e+00 -6.729533959148572553e-01
-3.999928600000000056e+00 -6.722450283554851636e-01
-3.999928499999999776e+00 -6.715328017717917541e-01
-3.999928399999999939e+00 -6.708166786338118914e-01
-3.999928299999999659e+00 -6.700966208899079568e-01
-3.999928199999999823e+00 -6.693725899849338745e-01
-3.999928099999999986e+00 -6.686445468236611456e-01
-3.999927999999999706e+00 -6.679124517772802028e-01
-3.999927899999999870e+00 -6.671762646808823138e-01
-3.999927800000000033e+00 -6.664359448029899546e-01
-3.999927699999999753e+00 -6.656914508492077776e-01
-3.999927599999999916e+00 -6.649427409583965609e-01
-3.999927499999999636e+00 -6.641897726735794816e-01
-3.999927399999999800e+00 -6.634325029535245166e-01
-3.999927299999999963e+00 -6.626708881403241547e-01
-3.999927199999999683e+00 -6.619048839626670011e-01
-3.999927099999999847e+00 -6.611344455280494525e-01
-3.999927000000000010e+00 -6.603595272963920237e-01
-3.999926899999999730e+00 -6.595800830777486246e-01
-3.999926799999999893e+00 -6.587960660276074298e-01
-3.999926700000000057e+00 -6.580074286171478937e-01
-3.999926599999999777e+00 -6.572141226322117946e-01
-3.999926499999999940e+00 -6.564160991685000779e-01
-3.999926399999999660e+00 -6.556133085931719062e-01
-3.999926299999999824e+00 -6.548057005677125897e-01
-3.999926199999999987e+00 -6.539932239968343497e-01
-3.999926099999999707e+00 -6.531758270375841446e-01
-3.999925999999999870e+00 -6.523534570893546602e-01
-3.999925900000000034e+00 -6.515260607593755804e-01
-3.999925799999999754e+00 -6.506935838582215137e-01
-3.999925699999999917e+00 -6.498559713966699514e-01
-3.999925599999999637e+00 -6.490131675466279670e-01
-3.999925499999999801e+00 -6.481651156487834298e-01
-3.999925399999999964e+00 -6.473117581774917584e-01
-3.999925299999999684e+00 -6.464530367314927917e-01
-3.999925199999999847e+00 -6.455888920285619559e-01
-3.999925100000000011e+00 -6.447192638663701292e-01
-3.999924999999999731e+00 -6.438440911172400583e-01
-3.999924899999999894e+00 -6.429633117185067359e-01
-3.999924800000000058e+00 -6.420768626348025698e-01
-3.999924699999999778e+00 -6.411846798461252606e-01
-3.999924599999999941e+00 -7.603387683547527809e-01
-3.999924499999999661e+00 -7.601187159197199117e-01
-3.999924399999999824e+00 -7.598982593871764779e-01
-3.999924299999999988e+00 -7.596773973459817197e-01
-3.999924199999999708e+00 -7.594561283788003880e-01
-3.999924099999999871e+00 -7.592344510632202947e-01
-3.999924000000000035e+00 -7.590123639671660927e-01
-3.999923899999999755e+00 -7.587898656514173723e-01
-3.999923799999999918e+00 -7.585669546720368306e-01
-3.999923699999999638e+00 -7.583436295746079914e-01
-3.999923599999999801e+00 -7.581198889001736774e-01
-3.999923499999999965e+00 -7.578957311806953090e-01
-3.999923399999999685e+00 -7.576711549393032596e-01
-3.999923299999999848e+00 -7.574461586958588510e-01
-3.999923200000000012e+00 -7.572207409588959104e-01
-3.999923099999999732e+00 -7.569949002297384766e-01
-3.999922999999999895e+00 -7.567686350049622757e-01
-3.999922900000000059e+00 -7.565419437700097172e-01
-3.999922799999999778e+00 -7.563148250035319764e-01
-3.999922699999999942e+00 -7.560872771782407575e-01
-3.999922599999999662e+00 -7.558592987560395215e-01
-3.999922499999999825e+00 -7.556308881941550259e-01
-3.999922399999999989e+00 -7.554020439392696851e-01
-3.999922299999999709e+00 -7.551727644294679020e-01
-3.999922199999999872e+00 -7.549430480990207970e-01
-3.999922100000000036e+00 -7.547128933695220754e-01
-3.999921999999999755e+00 -7.544822986558773481e-01
-3.999921899999999919e+00 -7.542512623662370741e-01
-3.999921799999999639e+00 -7.540197828977771577e-01
-3.999921699999999802e+00 -7.537878586427637639e-01
-3.999921599999999966e+00 -7.535554879821632079e-01
-3.999921499999999686e+00 -7.533226692881288544e-01
-3.999921399999999849e+00 -7.530894009280040269e-01
-3.999921300000000013e+00 -7.528556812569959789e-01
-3.999921199999999732e+00 -7.526215086217561412e-01
-3.999921099999999896e+00 -7.523868813639563724e-01
-3.999920999999999616e+00 -7.521517978114272696e-01
-3.999920899999999779e+00 -7.519162562877099720e-01
-3.999920799999999943e+00 -7.516802551046233294e-01
-3.999920699999999663e+00 -7.514437925649786187e-01
-3.999920599999999826e+00 -7.512068669658215070e-01
-3.999920499999999990e+00 -7.509694765914015635e-01
-3.999920399999999709e+00 -7.507316197176611139e-01
-3.999920299999999873e+00 -7.504932946141981143e-01
-3.999920200000000037e+00 -7.502544995376361214e-01
-3.999920099999999756e+00 -7.500152327368801997e-01
-3.999919999999999920e+00 -7.497754924529510534e-01
-3.999919899999999640e+00 -7.495352769140236626e-01
-3.999919799999999803e+00 -7.492945843430590669e-01
-3.999919699999999967e+00 -7.490534129500165950e-01
-3.999919599999999686e+00 -7.488117609354247861e-01
-3.999919499999999850e+00 -7.485696264931651633e-01
-3.999919400000000014e+00 -7.483270078047563612e-01
-3.999919299999999733e+00 -7.480839030406652990e-01
-3.999919199999999897e+00 -7.478403103658766149e-01
-3.999919099999999617e+00 -7.475962279305773395e-01
-3.999918999999999780e+00 -7.473516538795366149e-01
-3.999918899999999944e+00 -7.471065863435618626e-01
-3.999918799999999663e+00 -7.468610234442930595e-01
-3.999918699999999827e+00 -7.466149632954723891e-01
-3.999918599999999991e+00 -7.463684039974409767e-01
-3.999918499999999710e+00 -7.461213436408358213e-01
-3.999918399999999874e+00 -7.458737803082933215e-01
-3.999918300000000038e+00 -7.456257120687751483e-01
-3.999918199999999757e+00 -7.453771369814518044e-01
-3.999918099999999921e+00 -7.451280530969636162e-01
-3.999917999999999640e+00 -7.448784584514378526e-01
-3.999917899999999804e+00 -7.446283510748837875e-01
-3.999917799999999968e+00 -7.443777289822212095e-01
-3.999917699999999687e+00 -7.441265901779885450e-01
-3.999917599999999851e+00 -7.438749326588873778e-01
-3.999917500000000015e+00 -7.436227544070351803e-01
-3.999917399999999734e+00 -7.433700533934128885e-01
-3.999917299999999898e+00 -7.431168275811672608e-01
-3.999917199999999617e+00 -7.428630749173127379e-01
-3.999917099999999781e+00 -7.426087933424899701e-01
-3.999916999999999945e+00 -7.423539807811028179e-01
-3.999916899999999664e+00 -7.420986351475836740e-01
-3.999916799999999828e+00 -7.418427543469554575e-01
-3.999916699999999992e+00 -7.415863362690818805e-01
-3.999916599999999711e+00 -7.413293787930436141e-01
-3.999916499999999875e+00 -7.410718797873805386e-01
-3.999916400000000039e+00 -7.408138371072658934e-01
-3.999916299999999758e+00 -7.405552485944224550e-01
-3.999916199999999922e+00 -7.402961120824500529e-01
-3.999916099999999641e+00 -7.400364253870446163e-01
-3.999915999999999805e+00 -7.397761863174131536e-01
-3.999915899999999969e+00 -7.395153926656153898e-01
-3.999915799999999688e+00 -7.392540422122071408e-01
-3.999915699999999852e+00 -7.389921327276404162e-01
-3.999915600000000016e+00 -7.387296619667218511e-01
-3.999915499999999735e+00 -7.384666276712095190e-01
-3.999915399999999899e+00 -7.382030275727732294e-01
-3.999915299999999618e+00 -7.379388593864155688e-01
-3.999915199999999782e+00 -7.376741208180199738e-01
-3.999915099999999946e+00 -7.374088095568471779e-01
-3.999914999999999665e+00 -7.371429232783142105e-01
-3.999914899999999829e+00 -7.368764596488346363e-01
-3.999914799999999993e+00 -7.366094163174452536e-01
-3.999914699999999712e+00 -7.363417909189263755e-01
-3.999914599999999876e+00 -7.360735810785633548e-01
-3.999914500000000039e+00 -7.358047844036655905e-01
-3.999914399999999759e+00 -7.355353984884213103e-01
-3.999914299999999923e+00 -7.352654209154515508e-01
-3.999914199999999642e+00 -7.349948492489436491e-01
-3.999914099999999806e+00 -7.347236810441534205e-01
-3.999913999999999970e+00 -7.344519138367334721e-01
-3.999913899999999689e+00 -7.341795451500591208e-01
-3.999913799999999853e+00 -7.339065724947189118e-01
-3.999913700000000016e+00 -7.336329933637767420e-01
-3.999913599999999736e+00 -7.333588052349270248e-01
-3.999913499999999900e+00 -7.330840055758313101e-01
-3.999913399999999619e+00 -7.328085918322856385e-01
-3.999913299999999783e+00 -7.325325614416789977e-01
-3.999913199999999946e+00 -7.322559118209891471e-01
-3.999913099999999666e+00 -7.319786403725007107e-01
-3.999912999999999830e+00 -7.317007444873960820e-01
-3.999912899999999993e+00 -7.314222215358063828e-01
-3.999912799999999713e+00 -7.311430688731374028e-01
-3.999912699999999877e+00 -7.308632838428633649e-01
-3.999912599999999596e+00 -7.305828637670143122e-01
-3.999912499999999760e+00 -7.303018059565871134e-01
-3.999912399999999923e+00 -7.300201077024394136e-01
-3.999912299999999643e+00 -7.297377662796403763e-01
-3.999912199999999807e+00 -7.294547789495287038e-01
-3.999912099999999970e+00 -7.291711429539777800e-01
-3.999911999999999690e+00 -7.288868555177097086e-01
-3.999911899999999854e+00 -7.286019138522351613e-01
-3.999911800000000017e+00 -7.283163151483751374e-01
-3.999911699999999737e+00 -7.280300565797975798e-01
-3.999911599999999900e+00 -7.277431353069356845e-01
-3.999911499999999620e+00 -7.274555484671256789e-01
-3.999911399999999784e+00 -7.271672931860707623e-01
-3.999911299999999947e+00 -7.268783665670240923e-01
-3.999911199999999667e+00 -7.265887656956919738e-01
-3.999911099999999831e+00 -7.262984876443054905e-01
-3.999910999999999994e+00 -7.260075294623615783e-01
-3.999910899999999714e+00 -7.257158881814028684e-01
-3.999910799999999877e+00 -7.254235608181175410e-01
-3.999910699999999597e+00 -7.251305443657918293e-01
-3.999910599999999761e+00 -7.248368358042398540e-01
-3.999910499999999924e+00 -7.245424320899993553e-01
-3.999910399999999644e+00 -7.242473301618205239e-01
-3.999910299999999808e+00 -7.239515269418318466e-01
-3.999910199999999971e+00 -7.236550193289814636e-01
-3.999910099999999691e+00 -7.233578042040180733e-01
-3.999909999999999854e+00 -7.230598784316106808e-01
-3.999909900000000018e+00 -7.227612388512036912e-01
-3.999909799999999738e+00 -7.224618822837954868e-01
-3.999909699999999901e+00 -7.221618055339745768e-01
-3.999909599999999621e+00 -7.218610053808511839e-01
-3.999909499999999785e+00 -7.215594785882186724e-01
-3.999909399999999948e+00 -7.212572218948261060e-01
-3.999909299999999668e+00 -7.209542320196075105e-01
-3.999909199999999831e+00 -7.206505056640112317e-01
-3.999909099999999995e+00 -7.203460395044303244e-01
-3.999908999999999715e+00 -7.200408301958105550e-01
-3.999908899999999878e+00 -7.197348743759638401e-01
-3.999908799999999598e+00 -7.194281686560184408e-01
-3.999908699999999762e+00 -7.191207096292727696e-01
-3.999908599999999925e+00 -7.188124938651201390e-01
-3.999908499999999645e+00 -7.185035179086781687e-01
-3.999908399999999808e+00 -7.181937782887621857e-01
-3.999908299999999972e+00 -7.178832715056208125e-01
-3.999908199999999692e+00 -7.175719940380673734e-01
-3.999908099999999855e+00 -7.172599423459978807e-01
-3.999908000000000019e+00 -7.169471128617531663e-01
-3.999907899999999739e+00 -7.166335019944246598e-01
-3.999907799999999902e+00 -7.163191061338906040e-01
-3.999907699999999622e+00 -7.160039216401857809e-01
-3.999907599999999785e+00 -7.156879448565920399e-01
-3.999907499999999949e+00 -7.153711720960845843e-01
-3.999907399999999669e+00 -7.150535996490430257e-01
-3.999907299999999832e+00 -7.147352237847498513e-01
-3.999907199999999996e+00 -7.144160407435922178e-01
-3.999907099999999716e+00 -7.140960467411843204e-01
-3.999906999999999879e+00 -7.137752379724759955e-01
-3.999906899999999599e+00 -7.134536106007945966e-01
-3.999906799999999762e+00 -7.131311607700501209e-01
-3.999906699999999926e+00 -7.128078845942235064e-01
-3.999906599999999646e+00 -7.124837781612094467e-01
-3.999906499999999809e+00 -7.121588375368355095e-01
-3.999906399999999973e+00 -7.118330587561033651e-01
-3.999906299999999693e+00 -7.115064378277412560e-01
-3.999906199999999856e+00 -7.111789707373719072e-01
-3.999906100000000020e+00 -7.108506534397283083e-01
-3.999905999999999739e+00 -7.105214818621985451e-01
-3.999905899999999903e+00 -7.101914519083455390e-01
-3.999905799999999623e+00 -7.098605594482590986e-01
-3.999905699999999786e+00 -7.095288003302641089e-01
-3.999905599999999950e+00 -7.091961703698937969e-01
-3.999905499999999670e+00 -7.088626653532248412e-01
-3.999905399999999833e+00 -7.085282810431028366e-01
-3.999905299999999997e+00 -7.081930131680563845e-01
-3.999905199999999716e+00 -7.078568574281643988e-01
-3.999905099999999880e+00 -7.075198094974534113e-01
-3.999904999999999600e+00 -7.071818650143081308e-01
-3.999904899999999763e+00 -7.068430195942095873e-01
-3.999904799999999927e+00 -7.065032688156612783e-01
-3.999904699999999647e+00 -7.061626082280653138e-01
-3.999904599999999810e+00 -7.058210333543144532e-01
-3.999904499999999974e+00 -7.054785396810271392e-01
-3.999904399999999693e+00 -7.051351226639643865e-01
-3.999904299999999857e+00 -7.047907777311492872e-01
-3.999904199999999577e+00 -7.044455002729967941e-01
-3.999904099999999740e+00 -7.040992856533093702e-01
-3.999903999999999904e+00 -7.037521291992951955e-01
-3.999903899999999624e+00 -7.034040262037486446e-01
-3.999903799999999787e+00 -7.030549719331742331e-01
-3.999903699999999951e+00 -7.027049616147972300e-01
-3.999903599999999670e+00 -7.023539904412179347e-01
-3.999903499999999834e+00 -7.020020535773413561e-01
-3.999903399999999998e+00 -7.016491461473539637e-01
-3.999903299999999717e+00 -7.012952632422142507e-01
-3.999903199999999881e+00 -7.009403999214013359e-01
-3.999903099999999601e+00 -7.005845512035707712e-01
-3.999902999999999764e+00 -7.002277120769654362e-01
-3.999902899999999928e+00 -6.998698774907553544e-01
-3.999902799999999647e+00 -6.995110423563484225e-01
-3.999902699999999811e+00 -6.991512015537175717e-01
-3.999902599999999975e+00 -6.987903499210319502e-01
-3.999902499999999694e+00 -6.984284822594409858e-01
-3.999902399999999858e+00 -6.980655933367091448e-01
-3.999902299999999578e+00 -6.977016778769304928e-01
-3.999902199999999741e+00 -6.973367305710007624e-01
-3.999902099999999905e+00 -6.969707460675678146e-01
-3.999901999999999624e+00 -6.966037189751439485e-01
-3.999901899999999788e+00 -6.962356438688920290e-01
-3.999901799999999952e+00 -6.958665152777370189e-01
-3.999901699999999671e+00 -6.954963276909862380e-01
-3.999901599999999835e+00 -6.951250755633898715e-01
-3.999901499999999999e+00 -6.947527533021453650e-01
-3.999901399999999718e+00 -6.943793552740381569e-01
-3.999901299999999882e+00 -6.940048758090374692e-01
-3.999901199999999601e+00 -6.936293091877906436e-01
-3.999901099999999765e+00 -6.932526496561943752e-01
-3.999900999999999929e+00 -6.928748914108514567e-01
-3.999900899999999648e+00 -6.924960286055494851e-01
-3.999900799999999812e+00 -6.921160553562912821e-01
-3.999900699999999976e+00 -6.917349657282106934e-01
-3.999900599999999695e+00 -6.913527537436472414e-01
-3.999900499999999859e+00 -6.909694133829419327e-01
-3.999900399999999578e+00 -6.905849385759361692e-01
-3.999900299999999742e+00 -6.901993232127753286e-01
-3.999900199999999906e+00 -6.898125611319643191e-01
-3.999900099999999625e+00 -6.894246461256662295e-01


==> data/rulkov_attraction_cobweb_alpha6_y-4.01.dat <==
1.990000000000000213e+00 -1.000000000000000000e+00
-1.000000000000000000e+00 -1.000000000000000000e+00
-1.000000000000000000e+00 -1.009999999999999787e+00
-1.009999999999999787e+00 -1.009999999999999787e+00
-1.009999999999999787e+00 -1.024925373134327966e+00
-1.024925373134327966e+00 -1.024925373134327966e+00
-1.024925373134327966e+00 -1.046927839610819699e+00
-1.046927839610819699e+00 -1.046927839610819699e+00
-1.046927839610819699e+00 -1.078777958904123313e+00
-1.078777958904123313e+00 -1.078777958904123313e+00
-1.078777958904123313e+00 -1.123688850557641228e+00
-1.123688850557641228e+00 -1.123688850557641228e+00
-1.123688850557641228e+00 -1.184727362520873850e+00
-1.184727362520873850e+00 -1.184727362520873850e+00
-1.184727362520873850e+00 -1.263661897163759207e+00
-1.263661897163759207e+00 -1.263661897163759207e+00
-1.263661897163759207e+00 -1.359427488478883728e+00
-1.359427488478883728e+00 -1.359427488478883728e+00
-1.359427488478883728e+00 -1.467010215699324771e+00
-1.467010215699324771e+00 -1.467010215699324771e+00
-1.467010215699324771e+00 -1.577906301393576793e+00
-1.577906301393576793e+00 -1.577906301393576793e+00
-1.577906301393576793e+00 -1.682529836807299173e+00
-1.682529836807299173e+00 -1.682529836807299173e+00
-1.682529836807299173e+00 -1.773305400121440112e+00
-1.773305400121440112e+00 -1.773305400121440112e+00
-1.773305400121440112e+00 -1.846516670779472236e+00
-1.846516670779472236e+00 -1.846516670779472236e+00
-1.846516670779472236e+00 -1.902160596987827024e+00
-1.902160596987827024e+00 -1.902160596987827024e+00
-1.902160596987827024e+00 -1.942574783687903928e+00
-1.942574783687903928e+00 -1.942574783687903928e+00
-1.942574783687903928e+00 -1.970969409083207058e+00
-1.970969409083207058e+00 -1.970969409083207058e+00
-1.970969409083207058e+00 -1.990457159317738256e+00
-1.990457159317738256e+00 -1.990457159317738256e+00
-1.990457159317738256e+00 -2.003617804787787726e+00
-2.003617804787787726e+00 -2.003617804787787726e+00
-2.003617804787787726e+00 -2.012408964803724665e+00
-2.012408964803724665e+00 -2.012408964803724665e+00
-2.012408964803724665e+00 -2.018238565844616694e+00
-2.018238565844616694e+00 -2.018238565844616694e+00
-2.018238565844616694e+00 -2.022085569411914641e+00
-2.022085569411914641e+00 -2.022085569411914641e+00
-2.022085569411914641e+00 -2.024616111228255022e+00
-2.024616111228255022e+00 -2.024616111228255022e+00
-2.024616111228255022e+00 -2.026277180523420540e+00
-2.026277180523420540e+00 -2.026277180523420540e+00
-2.026277180523420540e+00 -2.027366010418698572e+00
-2.027366010418698572e+00 -2.027366010418698572e+00
-2.027366010418698572e+00 -2.028079089429238202e+00


==> data/rulkov_periodic_orbit_cobweb_alpha4_y-2.7.dat <==
1.299999999999999822e+00 -1.000000000000000000e+00
-1.000000000000000000e+00 -1.000000000000000000e+00
-1.000000000000000000e+00 -7.000000000000001776e-01
-7.000000000000001776e-01 -7.000000000000001776e-01
-7.000000000000001776e-01 -3.470588235294123081e-01
-3.470588235294123081e-01 -3.470588235294123081e-01
-3.470588235294123081e-01 2.694323144104791012e-01
2.694323144104791012e-01 2.694323144104791012e-01
2.694323144104791012e-01 1.299999999999999822e+00
1.299999999999999822e+00 1.299999999999999822e+00
1.299999999999999822e+00 -1.000000000000000000e+00


==> data/rulkov_periodic_orbit_cobweb_alpha6_y-3.899.dat <==
2.100999999999999979e+00 -1.000000000000000000e+00
-1.000000000000000000e+00 -1.000000000000000000e+00
-1.000000000000000000e+00 -8.990000000000000213e-01
-8.990000000000000213e-01 -8.990000000000000213e-01
-8.990000000000000213e-01 -7.394423380726697914e-01
-7.394423380726697914e-01 -7.394423380726697914e-01
-7.394423380726697914e-01 -4.496186272043392052e-01
-4.496186272043392052e-01 -4.496186272043392052e-01
-4.496186272043392052e-01 2.400196617239220842e-01
2.400196617239220842e-01 2.400196617239220842e-01
2.400196617239220842e-01 2.100999999999999979e+00
2.100999999999999979e+00 2.100999999999999979e+00
2.100999999999999979e+00 -1.000000000000000000e+00


==> data/rulkov_periodic_orbit_cobweb_alpha6_y-3.99.dat <==
2.009999999999999787e+00 -1.000000000000000000e+00
-1.000000000000000000e+00 -1.000000000000000000e+00
-1.000000000000000000e+00 -9.900000000000002132e-01
-9.900000000000002132e-01 -9.900000000000002132e-01
-9.900000000000002132e-01 -9.749246231155783704e-01
-9.749246231155783704e-01 -9.749246231155783704e-01
-9.749246231155783704e-01 -9.519093661738895484e-01
-9.519093661738895484e-01 -9.519093661738895484e-01
-9.519093661738895484e-01 -9.160867825225249561e-01
-9.160867825225249561e-01 -9.160867825225249561e-01
-9.160867825225249561e-01 -8.586178231963952356e-01
-8.586178231963952356e-01 -8.586178231963952356e-01
-8.586178231963952356e-01 -7.617946502410166687e-01
-7.617946502410166687e-01 -7.617946502410166687e-01
-7.617946502410166687e-01 -5.843817577268786145e-01
-5.843817577268786145e-01 -5.843817577268786145e-01
-5.843817577268786145e-01 -2.030339037680959358e-01
-2.030339037680959358e-01 -2.030339037680959358e-01
-2.030339037680959358e-01 9.973906140193005143e-01
9.973906140193005143e-01 9.973906140193005143e-01
9.973906140193005143e-01 2.009999999999999787e+00
2.009999999999999787e+00 2.009999999999999787e+00
2.009999999999999787e+00 -1.000000000000000000e+00


==> data/test.dat <==
-3.000000000000000000e+00 -1.000000000000000000e+00
-2.995000000000000107e+00 -7.705887639138927492e-01
-2.990000000000000213e+00 -6.965652270062624440e-01
-2.984999999999999876e+00 -6.460132428899397761e-01
-2.979999999999999982e+00 -5.680944394727608371e-01
-2.975000000000000089e+00 -5.723828547254457000e-01
-2.970000000000000195e+00 -5.213945354266366072e-01
-2.964999999999999858e+00 -5.031219509565982850e-01
-2.959999999999999964e+00 -5.084398908390551641e-01
-2.955000000000000071e+00 -5.227512047609330637e-01
-2.950000000000000178e+00 -4.519756261468095837e-01
-2.944999999999999840e+00 -4.920619620223302126e-01
-2.939999999999999947e+00 -4.377843167464871010e-01
-2.935000000000000053e+00 -3.691197155052468593e-01
-2.930000000000000160e+00 -4.463346244783025774e-01
-2.924999999999999822e+00 -4.037969003657652101e-01
-2.919999999999999929e+00 -3.542591298625599183e-01
-2.915000000000000036e+00 -2.947800804338334690e-01
-2.910000000000000142e+00 -4.036256318642442720e-01
-2.904999999999999805e+00 -3.723396359807834566e-01
-2.899999999999999911e+00 -3.380979884658535384e-01
-2.895000000000000018e+00 -3.002154163922795549e-01
-2.890000000000000124e+00 -2.577556628235118663e-01
-2.884999999999999787e+00 -2.094005592783486636e-01
-2.879999999999999893e+00 -3.511695727972715675e-01
-2.875000000000000000e+00 -3.288887868346148102e-01
-2.870000000000000107e+00 -3.054689711963777254e-01
-2.865000000000000213e+00 -2.807666612985156851e-01
-2.859999999999999876e+00 -2.546112359521587876e-01
-2.854999999999999982e+00 -2.267979782942977918e-01
-2.850000000000000089e+00 -1.970788693891572241e-01
-2.845000000000000195e+00 -1.651501964114930332e-01
-2.839999999999999858e+00 -1.306356056216158579e-01
-2.834999999999999964e+00 -9.306251207302793094e-02
-2.830000000000000071e+00 -2.780986112535301924e-01
-2.825000000000000178e+00 -2.627955204077430662e-01
-2.819999999999999840e+00 -2.471090733533292949e-01
-2.814999999999999947e+00 -2.310144767452479986e-01
-2.810000000000000053e+00 -2.144846085332828556e-01
-2.805000000000000160e+00 -1.974897318326914453e-01
-2.799999999999999822e+00 -1.799971652068637906e-01
-2.794999999999999929e+00 -1.619709013913788187e-01
-2.790000000000000036e+00 -1.433711647766837682e-01
-2.785000000000000142e+00 -1.241538958292649486e-01
-2.779999999999999805e+00 -1.042701479476792342e-01
-2.774999999999999911e+00 -8.366537886083465214e-02
-2.770000000000000018e+00 -6.227861436894688296e-02
-2.765000000000000124e+00 -4.004145671795419220e-02
-2.759999999999999787e+00 -1.687690280050920325e-02
-2.754999999999999893e+00 7.302071834220491553e-03
-2.750000000000000000e+00 3.259421922705089264e-02
-2.745000000000000107e+00 -1.868623734488415455e-01
-2.740000000000000213e+00 -1.771174269301785675e-01
-2.734999999999999876e+00 -1.672782523594484039e-01
-2.729999999999999982e+00 -1.573421593456558187e-01
-2.725000000000000089e+00 -1.473063494019545838e-01
-2.719999999999999751e+00 -1.371679103898719165e-01
-2.714999999999999858e+00 -1.269238106160265889e-01
-2.709999999999999964e+00 -1.165708925556785402e-01
-2.705000000000000071e+00 -1.061058661752810883e-01
-2.700000000000000178e+00 -9.552530182378671242e-02
-2.694999999999999840e+00 -8.482562265983055461e-02
-2.689999999999999947e+00 -7.400309657902362503e-02
-2.685000000000000053e+00 -6.305382760237954187e-02
-2.680000000000000160e+00 -5.197374668342433918e-02
-2.674999999999999822e+00 -4.075860188763309744e-02
-2.669999999999999929e+00 -2.940394789358737743e-02
-2.665000000000000036e+00 -1.790513476051423108e-02
-2.660000000000000142e+00 -6.257295901664417133e-03
-2.654999999999999805e+00 5.544664802813059450e-03
-2.649999999999999911e+00 1.750608682623528908e-02
-2.645000000000000018e+00 2.963256782886371926e-02
-2.640000000000000124e+00 4.192997959224085275e-02
-2.634999999999999787e+00 5.440448515096978077e-02
-2.629999999999999893e+00 6.706255722829598809e-02
-2.625000000000000000e+00 7.991099809281640431e-02
-2.620000000000000107e+00 9.295696096582864443e-02
-2.615000000000000213e+00 1.062079731225437362e-01
-2.609999999999999876e+00 1.196719608456751488e-01
-2.604999999999999982e+00 1.333572764071138117e-01
-2.600000000000000089e+00 1.472727272727271663e-01
-2.594999999999999751e+00 1.614276077470116755e-01
-2.589999999999999858e+00 1.758317332988698634e-01
-2.584999999999999964e+00 1.904954778374160773e-01
-2.580000000000000071e+00 2.054298142379841485e-01
-2.575000000000000178e+00 2.206463584539471445e-01
-2.569999999999999840e+00 2.361574175901593742e-01
-2.564999999999999947e+00 2.519760423595165943e-01
-2.560000000000000053e+00 -2.897435897435907126e-02
-2.555000000000000160e+00 -2.316318327974298263e-02
-2.549999999999999822e+00 -1.733870967741912850e-02
-2.544999999999999929e+00 -1.150080906148853721e-02
-2.540000000000000036e+00 -5.649350649350681763e-03
-2.535000000000000142e+00 2.157980456024555238e-04
-2.529999999999999805e+00 6.094771241830332364e-03
-2.524999999999999911e+00 1.198770491803291538e-02
-2.520000000000000018e+00 1.789473684210529658e-02
-2.515000000000000124e+00 2.381600660065996689e-02
-2.509999999999999787e+00 2.975165562913928419e-02
-2.504999999999999893e+00 3.570182724252501938e-02

